Error formulas for block rational Krylov approximations of matrix functions

This paper investigates explicit expressions for the error associated with the block rational Krylov approximation of matrix functions. Two formulas are proposed, both derived from characterizations of the block FOM residual. The first formula employs a block generalization of the residual polynomial, while the second leverages the block collinearity of the residuals. A posteriori error bounds based on the knowledge of spectral information of the argument are derived and tested on a set of examples. Notably, both error formulas and their corresponding upper bounds do not require the use of quadratures for their practical evaluation.

==> test1_paper.dat <==
2	0.7708859221707	0.752329884830134	0.250746727091522
3	0.812299314454327	0.798619975065055	0.2493742288767
4	0.756095353344489	0.7488599448375	0.222012052618938
5	0.583066824974874	0.57248453251707	0.168204088279802
6	0.412613147412211	0.406193401421109	0.120206783365089
7	0.279376107562723	0.273937607108837	0.0842527741232342
8	0.183005713570501	0.181543456852358	0.0572887535386026
9	0.114984685653046	0.113576533619383	0.0376790143988606
10	0.0688073394672901	0.0683734606654922	0.0238378738792253
11	0.0407390457339237	0.0400666705046691	0.0143496083870566
12	0.0226488908549664	0.0221897928251448	0.00824186681083496
13	0.0121737916473818	0.011939353239479	0.00455929194254474
14	0.00623774939414214	0.00615796592032388	0.00244002619747728
15	0.00309191972997721	0.00302167446369413	0.00125259894868146
16	0.00147876942391891	0.00145974467100002	0.000618711047253287
17	0.000692750432117308	0.000677302516174797	0.000293379182015601
18	0.00030510360707278	0.000300942670923311	0.000134476669923407
19	0.000131317374161069	0.000130145350963059	5.92336434183032e-05
20	5.51103176772663e-05	5.42979402308669e-05	2.52763124080527e-05
21	2.19077093891758e-05	2.16673826141254e-05	1.04223750349543e-05
22	8.71524152351437e-06	8.56173211956294e-06	4.11647968720265e-06
23	3.26452174865524e-06	3.21386212389662e-06	1.57919550523034e-06
24	1.17895269978353e-06	1.16418223330797e-06	5.85282148092087e-07
25	4.17159293953803e-07	4.0555210435945e-07	2.10570030526241e-07
26	1.42835328589166e-07	1.40954909893492e-07	7.37043688648896e-08
27	4.77400271833683e-08	4.69812953519827e-08	2.50781231885403e-08
28	1.57164532540312e-08	1.53106165866644e-08	8.18834908113568e-09
29	4.86634823601738e-09	4.76842698422056e-09	2.61281493788955e-09
30	1.50297553468541e-09	1.46401111837598e-09	8.07549201977412e-10
31	4.44251092582536e-10	4.33975905172772e-10	2.43697191570749e-10
32	1.27420114694347e-10	1.2473653220989e-10	7.13024807048308e-11
33	3.61473379087238e-11	3.53965927064064e-11	2.03177254355351e-11
34	9.95250422267081e-12	9.8230444632286e-12	5.68454604238913e-12
35	2.67013807159517e-12	2.62994205474563e-12	1.54595128141483e-12
36	6.97691933711517e-13	6.85785193193152e-13	4.05092499186412e-13
37	1.7875215419997e-13	1.76391327765885e-13	1.05043249513155e-13
38	4.60103707903689e-14	4.53171985889548e-14	2.68681070196222e-14
39	1.74523236045166e-14	1.75619357365089e-14	7.5041151175582e-15
40	2.08114504857671e-14	2.04360889780878e-14	3.87191253244459e-15


==> test2_paper.dat <==
2	0.111114094809575	0.108972332112307	0.00983333462076419	0.108972332112307
3	0.0670051559361664	0.0667739816532053	0.00675661528430826	0.0667739816532054
4	0.028732635029841	0.0288061373393293	0.0027216391734557	0.0288061373393293
5	0.000431968177865415	0.000433472034587702	5.48253068089382e-05	0.000433472034587696
6	0.000404023250714461	0.000405766028558585	4.63259985518614e-05	0.000405766028558582
7	0.00027503630543891	0.000275473879255406	3.24526948748183e-05	0.00027547387925541
8	8.94819935389033e-05	8.96799804367713e-05	4.27041819071328e-06	8.96799804368617e-05
9	7.43171677680575e-05	7.44536132990791e-05	2.56081238856989e-06	7.44536132993325e-05
10	4.67160689038433e-05	4.67605943706012e-05	1.0926954025508e-06	4.67605943704599e-05
11	7.93979097746572e-06	7.94335176104011e-06	1.0319508484055e-07	7.94335175856876e-06
12	5.62376576844087e-08	8.37815229542426e-06	2.66045398867751e-08	5.62493206048129e-08
13	1.72619984361056e-08	1.40612947094283e-05	5.08189959329837e-09	1.73804999826252e-08
14	1.12068192128926e-08	0.00220893733023569	3.35183101169192e-09	7.10046574107348e-08
15	5.07994402372254e-09	5.54257007961394	1.80488929583455e-09	1.39073958670846e-06
16	1.94575551578798e-09	15.6174615565985	4.34995642379847e-10	1.3509419223188e-06
17	1.54263408228879e-10	641.865193114351	1.10954858778204e-11	7.80010144076641e-06
18	1.24945047825797e-11	806510.480875823	8.72994096430027e-12	0.000138084970293509
19	9.6639132722942e-12	1746341571820.75	6.35390653045307e-12	0.00366437369115507
20	2.67658403338254e-12	9609747998920.8	1.09502191081363e-12	0.00871829325596609


==> test3_paper.dat <==
2	0.00553997691010023	0.00542213868268095	0.00268484267295279	0.00542213868268095
3	0.00191637406644207	0.00190040297567718	0.000862203715387134	0.00190040297567718
4	0.00025955575748771	0.000257380992491934	0.000107540298288242	0.000257380992491935
5	1.29589463195605e-06	1.28778448779604e-06	4.72054986403358e-07	1.28778448779447e-06
6	6.68269505049796e-07	6.64565319587297e-07	2.56875703709271e-07	6.64565319586115e-07
7	1.79713169751645e-07	1.7757107105919e-07	9.13792324468246e-08	1.77571071059903e-07
8	2.34296853514865e-08	2.32380592567435e-08	9.78289373214419e-09	2.32380592560376e-08
9	1.05110181935446e-08	1.04091526535859e-08	4.13730046000785e-09	1.04091526510315e-08
10	3.63056904844206e-09	3.60279484718271e-09	1.38572687987667e-09	3.60279484649924e-09
11	5.16001008565066e-10	5.13180441872339e-10	1.89225455391782e-10	5.1318044032451e-10
12	2.48249908828135e-12	2.47533936062822e-12	8.69688511793458e-13	2.4753383253127e-12
13	1.14870855790014e-12	1.14874020556729e-12	3.73207029003428e-13	1.14874044347707e-12
14	3.69974138466776e-13	3.69937653196893e-13	1.30460488978033e-13	3.69939069669432e-13
15	2.62068571580705e-14	2.95279336995446e-13	1.13132846018457e-14	2.62695319138282e-14
16	1.03631325287564e-14	3.45899731437213e-13	4.1111144278789e-15	1.03755044759325e-14
17	3.36231117804264e-14	7.65410310863072e-13	1.11103565596248e-15	2.98465269489889e-15
18	1.85469774203809e-15	4.59932271179314e-12	1.17892121392678e-16	2.6030022544913e-16
19	2.07312323011468e-15	3.81959758677273e-11	1.09173757708957e-16	7.02353276280181e-19
20	1.88795800451503e-15	5.71255615036299e-11	1.14099913153087e-16	4.4683959603783e-19


==> test4_paper_petrov.dat <==
2	49.7873272836171	111.293107310302	4.39575059878202
3	2.8875411667584	6.44716513051583	0.450655086991465
4	0.510428707005425	1.13940834763566	0.131340350988679
5	4.65392201792917	10.4050716734002	1.29090167689534
6	0.0723799119422111	0.161823533629589	0.00684566527796764
7	0.00119122887350048	0.0026608053961737	0.00039245431511493
8	0.000159988403699995	0.000357515579229705	4.71521191520841e-05
9	1.83396025606578e-05	4.09907427656489e-05	6.03682231364132e-06
10	1.11151544711876e-06	2.48435341395349e-06	3.53420798986317e-07
11	7.41567028703596e-08	1.6573740798875e-07	2.26310855844036e-08
12	4.50635731766422e-09	1.00721067924546e-08	1.27195738596092e-09
13	1.78092633740631e-09	4.07760818007077e-09	2.64439049214291e-10
14	8.30366003177044e-12	1.85430596279615e-11	2.69880726312289e-12
15	3.95041491414656e-13	1.03097456431779e-12	1.04107867540801e-13


==> test4_paper_petrov_eigs.dat <==
6.12323399573677e-20	-0.001
0.000101168321987432	-0.000994869323391895
0.00020129852008866	-0.000979529941252495
0.000299363122973358	-0.000954139256400049
0.000394355855113319	-0.000918957811620231
0.000485301962531081	-0.000874346616144582
0.000571268215094792	-0.000820763441207276
0.000651372482722222	-0.000758758122692791
0.00072479278722912	-0.000688966919075686
0.000790775736937699	-0.000612105982547663
0.000848644257494751	-0.000528964010326963
0.000897804539570742	-0.000440394151557634
0.00093775213214708	-0.00034730525284482
0.000968077118866204	-0.000250652532258721
0.000988468324328111	-0.000151427777504577
0.000998716507171053	-5.06491688387127e-05
0.000998716507171053	5.06491688387127e-05
0.000988468324328111	0.000151427777504577
0.000968077118866204	0.000250652532258721
0.00093775213214708	0.00034730525284482
0.000897804539570742	0.000440394151557634
0.000848644257494751	0.000528964010326963
0.000790775736937699	0.000612105982547663
0.00072479278722912	0.000688966919075686
0.000651372482722222	0.000758758122692791
0.000571268215094792	0.000820763441207276
0.000485301962531081	0.000874346616144582
0.000394355855113319	0.000918957811620231
0.000299363122973358	0.000954139256400049
0.00020129852008866	0.000979529941252495
0.000101168321987432	0.000994869323391895
6.12323399573677e-20	0.001
7.65164917534252e-20	-0.00124960914129199
0.000126420859964666	-0.00124319780090149
0.000251544470831338	-0.00122402956875832
0.000374086895033225	-0.00119230113686304
0.000492790681471621	-0.00114833808186232
0.00060643776866578	-0.00109259152419199
0.000713861983712009	-0.00102563349897088
0.000813961008795746	-0.000948151086146458
0.000905707692464006	-0.000860939360124754
0.000988160589589256	-0.000764893231231073
0.00106047362187039	-0.000660998262719041
0.00112190475974104	-0.000550320557557948
0.00117182363659704	-0.000433995818773612
0.00120971801721082	-0.000313217695598482
0.00123519905395798	-0.000189225535015248
0.00124800527692015	-6.32916643796966e-05
0.00124800527692015	6.32916643796966e-05
0.00123519905395798	0.000189225535015248
0.00120971801721082	0.000313217695598482
0.00117182363659704	0.000433995818773612
0.00112190475974104	0.000550320557557948
0.00106047362187039	0.000660998262719041
0.000988160589589256	0.000764893231231073
0.000905707692464006	0.000860939360124754
0.000813961008795746	0.000948151086146458
0.000713861983712009	0.00102563349897088
0.00060643776866578	0.00109259152419199
0.000492790681471621	0.00114833808186232
0.000374086895033225	0.00119230113686304
0.000251544470831338	0.00122402956875832
0.000126420859964666	0.00124319780090149
7.65164917534252e-20	0.00124960914129199
9.56157075546731e-20	-0.0015615230060005
0.000157976662261841	-0.00155351133644059
0.000314332270192296	-0.00152955853833208
0.000467462403671054	-0.00148991039979688
0.000615795740310445	-0.00143497376438886
0.000757810179349474	-0.00136531235632845
0.000892048460467358	-0.0012816409959293
0.00101713311724641	-0.00118481826457454
0.00113178061184149	-0.00107583769450997
0.00123481450581521	-0.000955817573858714
0.00132517753198826	-0.000825989471471836
0.0014019424434314	-0.000687685599365315
0.00146432152827368	-0.000542325142422006
0.00151167469269226	-0.000391399695634274
0.00154351602914111	-0.000236457958320921
0.00155951880242006	-7.90898423764534e-05
0.00155951880242006	7.90898423764534e-05
0.00154351602914111	0.000236457958320921
0.00151167469269226	0.000391399695634274
0.00146432152827368	0.000542325142422006
0.0014019424434314	0.000687685599365315
0.00132517753198826	0.000825989471471836
0.00123481450581521	0.000955817573858714
0.00113178061184149	0.00107583769450997
0.00101713311724641	0.00118481826457454
0.000892048460467358	0.0012816409959293
0.000757810179349474	0.00136531235632845
0.000615795740310445	0.00143497376438886
0.000467462403671054	0.00148991039979688
0.000314332270192296	0.00152955853833208
0.000157976662261841	0.00155351133644059
9.56157075546731e-20	0.0015615230060005
1.19482262211421e-19	-0.00195129342263596
0.000197409081273194	-0.0019412819671169
0.000392792478235356	-0.00191135033164098
0.000584145292837675	-0.00186180565529219
0.0007695039862606	-0.0017931563334945
0.000946966527479223	-0.00170610680118694
0.00111471191067546	-0.00160155030436782
0.00127101884122193	-0.00148055973418205
0.00141428339849417	-0.00134437661760615
0.00154303549426664	-0.00119439837770138
0.00165595395780729	-0.00103216399416214
0.0017518800928771	-0.000859338211301758
0.00182982956752145	-0.000677694455523018
0.001889002514648	-0.00048909663756349
0.00192879173974544	-0.000295480026249063
0.00194878895152084	-9.88313900169586e-05
0.00194878895152084	9.88313900169586e-05
0.00192879173974544	0.000295480026249063
0.001889002514648	0.00048909663756349
0.00182982956752145	0.000677694455523018
0.0017518800928771	0.000859338211301758
0.00165595395780729	0.00103216399416214
0.00154303549426664	0.00119439837770138
0.00141428339849417	0.00134437661760615
0.00127101884122193	0.00148055973418205
0.00111471191067546	0.00160155030436782
0.000946966527479223	0.00170610680118694
0.0007695039862606	0.0017931563334945
0.000584145292837675	0.00186180565529219
0.000392792478235356	0.00191135033164098
0.000197409081273194	0.0019412819671169
1.19482262211421e-19	0.00195129342263596
1.49306127081638e-19	-0.00243835409826883
0.000246684192533036	-0.00242584369193456
0.000490837071433635	-0.00238844084663005
0.000729953297772643	-0.00232652936616223
0.000961579215491869	-0.00224074454610034
0.00118333802923557	-0.00213196665478362
0.00139295419348711	-0.00200131190057699
0.00158827676274527	-0.00185012097806273
0.00176730146313581	-0.00167994531069985
0.00192819125897359	-0.00149253113111996
0.00206929520323463	-0.00128980156241746
0.00218916537850668	-0.00107383688430418
0.00228657175458117	-0.000846853186624459
0.00236051481022769	-0.000611179629274511
0.00241023578963437	-0.000369234541870025
0.00243522448826927	-0.000123500608411785
0.00243522448826927	0.000123500608411785
0.00241023578963437	0.000369234541870025
0.00236051481022769	0.000611179629274511
0.00228657175458117	0.000846853186624459
0.00218916537850668	0.00107383688430418
0.00206929520323463	0.00128980156241746
0.00192819125897359	0.00149253113111996
0.00176730146313581	0.00167994531069985
0.00158827676274527	0.00185012097806273
0.00139295419348711	0.00200131190057699
0.00118333802923557	0.00213196665478362
0.000961579215491869	0.00224074454610034
0.000729953297772643	0.00232652936616223
0.000490837071433635	0.00238844084663005
0.000246684192533036	0.00242584369193456
1.49306127081638e-19	0.00243835409826883
1.86574301252117e-19	-0.00304698957090351
0.000308258822001514	-0.00303135645278693
0.000613354491348458	-0.00298461751538408
0.000912156313612926	-0.00290725236344058
0.00120159817775502	-0.00280005486810715
0.00147871001857121	-0.00266412502074731
0.00174064829358249	-0.00250085764553745
0.00198472516162814	-0.00231192808668326
0.00220843606375321	-0.00209927501712114
0.0024094854233727	-0.00186508054511037
0.00258581020199366	-0.00161174782284955
0.00273560106878188	-0.00134187638688301
0.00285732096674468	-0.00105823548333817
0.00294972088501564	-0.000763735651712877
0.00301185267539622	-0.000461398858801542
0.00304307878163938	-0.000154327489226489
0.00304307878163938	0.000154327489226489
0.00301185267539622	0.000461398858801542
0.00294972088501564	0.000763735651712877
0.00285732096674468	0.00105823548333817
0.00273560106878188	0.00134187638688301
0.00258581020199366	0.00161174782284955
0.0024094854233727	0.00186508054511037
0.00220843606375321	0.00209927501712114
0.00198472516162814	0.00231192808668326
0.00174064829358249	0.00250085764553745
0.00147871001857121	0.00266412502074731
0.00120159817775502	0.00280005486810715
0.000912156313612926	0.00290725236344058
0.000613354491348458	0.00298461751538408
0.000308258822001514	0.00303135645278693
1.86574301252117e-19	0.00304698957090351
2.33144952374811e-19	-0.00380754602122237
0.000385203041856991	-0.003788010733917
0.00076645337924153	-0.00372960533048412
0.00113983886777791	-0.00363292912939808
0.00150152806708246	-0.00349897415930583
0.00184780955652663	-0.00332911497947055
0.00217513001943498	-0.00312509457493355
0.00248013070492274	-0.00288900647112909
0.00275968189322491	-0.00262327325148047
0.00301091501085632	-0.00233062169841576
0.00323125206605735	-0.00201405481289026
0.00341843210247796	-0.00167682099953287
0.00357053439964941	-0.00132238073361893
0.00368599818217543	-0.000954371051911004
0.00376363863539985	-0.000576568231740098
0.00380265906320825	-0.000192849041290061
0.00380265906320825	0.000192849041290061
0.00376363863539985	0.000576568231740098
0.00368599818217543	0.000954371051911004
0.00357053439964941	0.00132238073361893
0.00341843210247796	0.00167682099953287
0.00323125206605735	0.00201405481289026
0.00301091501085632	0.00233062169841576
0.00275968189322491	0.00262327325148047
0.00248013070492274	0.00288900647112909
0.00217513001943498	0.00312509457493355
0.00184780955652663	0.00332911497947055
0.00150152806708246	0.00349897415930583
0.00113983886777791	0.00363292912939808
0.00076645337924153	0.00372960533048412
0.000385203041856991	0.003788010733917
2.33144952374811e-19	0.00380754602122237
2.91340063733649e-19	-0.00475794431400941
0.000481353242357976	-0.00473353284041486
0.000957767149074349	-0.00466054891438428
0.00142435306877519	-0.00453974144976178
0.00187632319853273	-0.00437235009461301
0.00230903971320236	-0.00416009251075848
0.00271806235578457	-0.00390514674823896
0.00309919400047039	-0.00361012889557462
0.00344852372083182	-0.00327806623515674
0.00376246692121932	-0.00291236617923379
0.00403780211956389	-0.00251678130525079
0.00427170400414245	-0.00209537084932664
0.0044617724250994	-0.00165245905299861
0.00460605702323207	-0.00119259079065244
0.00470307724331535	-0.000720484932960982
0.00475183752660185	-0.000240985924885456
0.00475183752660185	0.000240985924885456
0.00470307724331535	0.000720484932960982
0.00460605702323207	0.00119259079065244
0.0044617724250994	0.00165245905299861
0.00427170400414245	0.00209537084932664
0.00403780211956389	0.00251678130525079
0.00376246692121932	0.00291236617923379
0.00344852372083182	0.00327806623515674
0.00309919400047039	0.00361012889557462
0.00271806235578457	0.00390514674823896
0.00230903971320236	0.00416009251075848
0.00187632319853273	0.00437235009461301
0.00142435306877519	0.00453974144976178
0.000957767149074349	0.00466054891438428
0.000481353242357976	0.00473353284041486
2.91340063733649e-19	0.00475794431400941
3.64061206866158e-19	-0.00594557070854439
0.000601503411841065	-0.00591506590798823
0.00119683458471247	-0.00582386452685304
0.00177988461516877	-0.00567290241472446
0.00234467062090472	-0.0054637286471573
0.0028853971332239	-0.00519848963006414
0.00339651556639004	-0.00487990707468608
0.00387278115362508	-0.00451125006915239
0.00430930676551371	-0.00409630153321248
0.00470161305856439	-0.00363931940036017
0.0050456744393352	-0.00314499292567416
0.00533796037246999	-0.00261839456771533
0.00557547160876873	-0.00206492793823777
0.00575577096154295	-0.00149027235381993
0.00587700831544918	-0.000900324558391189
0.00593793961117598	-0.00030113821465957
0.00593793961117598	0.00030113821465957
0.00587700831544918	0.000900324558391189
0.00575577096154295	0.00149027235381993
0.00557547160876873	0.00206492793823777
0.00533796037246999	0.00261839456771533
0.0050456744393352	0.00314499292567416
0.00470161305856439	0.00363931940036017
0.00430930676551371	0.00409630153321248
0.00387278115362508	0.00451125006915239
0.00339651556639004	0.00487990707468608
0.0028853971332239	0.00519848963006414
0.00234467062090472	0.0054637286471573
0.00177988461516877	0.00567290241472446
0.00119683458471247	0.00582386452685304
0.000601503411841065	0.00591506590798823
3.64061206866158e-19	0.00594557070854439
4.54934212089744e-19	-0.00742963950759495
0.000751644161954913	-0.00739152042996668
0.0014955754376711	-0.00727755435040169
0.00222416008555987	-0.00708891071509707
0.0029299218412013	-0.00682752526302666
0.00360561863393428	-0.00649608016263974
0.00424431690030152	-0.00609797648918316
0.00483946273179323	-0.00563729932506694
0.00538494912681733	-0.00511877584139069
0.00587517865679984	-0.00454772679077134
0.00630512090337658	-0.00393001190922106
0.00667036407729288	-0.00327196978732636
0.00696716028933135	-0.00258035282773113
0.00719246400872704	-0.00186225795634811
0.00734396331443431	-0.0011250537982953
0.00742010361856529	-0.000376305065830947
0.00742010361856529	0.000376305065830947
0.00734396331443431	0.0011250537982953
0.00719246400872704	0.00186225795634811
0.00696716028933135	0.00258035282773113
0.00667036407729288	0.00327196978732636
0.00630512090337658	0.00393001190922106
0.00587517865679984	0.00454772679077134
0.00538494912681733	0.00511877584139069
0.00483946273179323	0.00563729932506694
0.00424431690030152	0.00609797648918316
0.00360561863393428	0.00649608016263974
0.0029299218412013	0.00682752526302666
0.00222416008555987	0.00708891071509707
0.0014955754376711	0.00727755435040169
0.000751644161954913	0.00739152042996668
4.54934212089744e-19	0.00742963950759495
5.68489950113811e-19	-0.00928414544519474
0.000939261415777614	-0.00923651149733284
0.00186888473840558	-0.00909409844251122
0.00277933077461238	-0.00885836763138801
0.0036612571160362	-0.00853173798108009
0.00450561400497701	-0.00811756115380016
0.00530373719715685	-0.0076200871642669
0.00604743686859071	-0.00704442076880279
0.00672908165426324	-0.00639646908362639
0.00734167695626065	-0.00568288096984634
0.00787893671781057	-0.00491097880714902
0.00833534792673087	-0.00408868335627421
0.00870622718639498	-0.00322443248129145
0.00898776877371892	-0.00232709456569633
0.00917708369103012	-0.00140587751079508
0.00927222931109293	-0.000470234250176834
0.00927222931109293	0.000470234250176834
0.00917708369103012	0.00140587751079508
0.00898776877371892	0.00232709456569633
0.00870622718639498	0.00322443248129145
0.00833534792673087	0.00408868335627421
0.00787893671781057	0.00491097880714902
0.00734167695626065	0.00568288096984634
0.00672908165426324	0.00639646908362639
0.00604743686859071	0.00704442076880279
0.00530373719715685	0.0076200871642669
0.00450561400497701	0.00811756115380016
0.0036612571160362	0.00853173798108009
0.00277933077461238	0.00885836763138801
0.00186888473840558	0.00909409844251122
0.000939261415777614	0.00923651149733284
5.68489950113811e-19	0.00928414544519474
7.10390238394844e-19	-0.0116015530173997
0.00117370965121856	-0.0115420292007157
0.00233537545313269	-0.0113640685455712
0.00347307714262976	-0.0110694971691075
0.00457514036081917	-0.0106613377722657
0.00563025644775247	-0.0101437786227854
0.00662759848457754	-0.00952213057790965
0.00755693239237714	-0.00880277258780309
0.00840872194766755	-0.00799308623889112
0.00917422663695604	-0.00710138000879425
0.00984559134623717	-0.00613680401010463
0.0104159269650921	-0.00510925609784866
0.010879381078284	-0.0040292803041006
0.0112311980194578	-0.00290795864194504
0.0114677676707128	-0.00175679738902635
0.0115866625072972	-0.000587609017569555
0.0115866625072972	0.000587609017569555
0.0114677676707128	0.00175679738902635
0.0112311980194578	0.00290795864194504
0.010879381078284	0.0040292803041006
0.0104159269650921	0.00510925609784866
0.00984559134623717	0.00613680401010463
0.00917422663695604	0.00710138000879425
0.00840872194766755	0.00799308623889112
0.00755693239237714	0.00880277258780309
0.00662759848457754	0.00952213057790965
0.00563025644775247	0.0101437786227854
0.00457514036081917	0.0106613377722657
0.00347307714262976	0.0110694971691075
0.00233537545313269	0.0113640685455712
0.00117370965121856	0.0115420292007157
7.10390238394844e-19	0.0116015530173997
8.87710135782791e-19	-0.0144974067037263
0.00146667830938534	-0.0144230251982733
0.00291830651458353	-0.0142006439368146
0.00433998894584241	-0.0138325448520225
0.00571713721757355	-0.0133225051386248
0.00703561992492963	-0.0126757584942749
0.00828190765114101	-0.0118989414147319
0.00944321179764	-0.0110000250944333
0.0105076158123879	-0.00998823363125353
0.0114641974698247	-0.00887394937477747
0.0123031409476833	-0.00766860638934407
0.0130158375506088	-0.00638457312507351
0.0135949740470227	-0.00503502550083186
0.014034607712775	-0.00363381170147355
0.0143302273115355	-0.00219531007672523
0.0144787993861838	-0.00073428159986052
0.0144787993861838	0.00073428159986052
0.0143302273115355	0.00219531007672523
0.014034607712775	0.00363381170147355
0.0135949740470227	0.00503502550083186
0.0130158375506088	0.00638457312507351
0.0123031409476833	0.00766860638934407
0.0114641974698247	0.00887394937477747
0.0105076158123879	0.00998823363125353
0.00944321179764	0.0110000250944333
0.00828190765114101	0.0118989414147319
0.00703561992492963	0.0126757584942749
0.00571713721757355	0.0133225051386248
0.00433998894584241	0.0138325448520225
0.00291830651458353	0.0142006439368146
0.00146667830938534	0.0144230251982733
8.87710135782791e-19	0.0144974067037263
1.10929070049173e-18	-0.0181160919420041
0.0018327746227426	-0.018023144132847
0.00364674249771553	-0.0177452544756761
0.00542328985983085	-0.0172852744944187
0.00714418692910054	-0.016647924206135
0.00879177497284811	-0.0158397436872555
0.0103491475082019	-0.0148690259635467
0.0118003237854873	-0.0137457319124451
0.0131304127723442	-0.0124813880509745
0.0143257659558694	-0.0110889682580842
0.0153741173948287	-0.00958276064509448
0.0162647095848123	-0.00797822094033901
0.0169884038447869	-0.00629181389247776
0.0175377740923306	-0.00454084431989514
0.0179071830452868	-0.00274327953984626
0.018092840067908	-0.000917564999468211
0.018092840067908	0.000917564999468211
0.0179071830452868	0.00274327953984626
0.0175377740923306	0.00454084431989514
0.0169884038447869	0.00629181389247776
0.0162647095848123	0.00797822094033901
0.0153741173948287	0.00958276064509448
0.0143257659558694	0.0110889682580842
0.0131304127723442	0.0124813880509745
0.0118003237854873	0.0137457319124451
0.0103491475082019	0.0148690259635467
0.00879177497284811	0.0158397436872555
0.00714418692910054	0.016647924206135
0.00542328985983085	0.0172852744944187
0.00364674249771553	0.0177452544756761
0.0018327746227426	0.018023144132847
1.10929070049173e-18	0.0181160919420041
1.38617979968465e-18	-0.0226380340952145
0.00229025192250713	-0.0225218856632287
0.0045570027610833	-0.0221746322073574
0.00677699258472076	-0.0215998370179669
0.00892744129370276	-0.0208033982715225
0.0109862823742531	-0.0197934885073165
0.0129323893308282	-0.0185804707661559
0.0147457924725502	-0.0171767922515403
0.0164078838292584	-0.0155968566045103
0.017901608094464	-0.0138568761027987
0.0192116376358741	-0.0119747053009232
0.0203245297776408	-0.00996965781829478
0.0212288647404057	-0.00786230815534813
0.0219153628236901	-0.00567428057132476
0.0223769796281793	-0.00342802719011116
0.0226089783407918	-0.00114659761106505
0.0226089783407918	0.00114659761106505
0.0223769796281793	0.00342802719011116
0.0219153628236901	0.00567428057132476
0.0212288647404057	0.00786230815534813
0.0203245297776408	0.00996965781829478
0.0192116376358741	0.0119747053009232
0.017901608094464	0.0138568761027987
0.0164078838292584	0.0155968566045103
0.0147457924725502	0.0171767922515403
0.0129323893308282	0.0185804707661559
0.0109862823742531	0.0197934885073165
0.00892744129370276	0.0208033982715225
0.00677699258472076	0.0215998370179669
0.0045570027610833	0.0221746322073574
0.00229025192250713	0.0225218856632287
1.38617979968465e-18	0.0226380340952145
1.73218294916024e-18	-0.0282886943462597
0.00286191973822645	-0.0281435542039035
0.00569447230714252	-0.0277096231111015
0.00846859188433508	-0.0269913537880685
0.0111558122489585	-0.0259961166500324
0.0137285588836817	-0.0247341241768005
0.0161604319265499	-0.0232183261188969
0.0184264770692933	-0.0214642766155982
0.0205034416222982	-0.0194899745884163
0.0223700131186688	-0.0173156790478078
0.0240070380089775	-0.0149637012083112
0.0253977182026011	-0.0124581755452943
0.0265277834388621	-0.00982481214257756
0.0273856377192138	-0.00709063287218294
0.0279624782978774	-0.00428369411336039
0.028252386009926	-0.00143279885617044
0.028252386009926	0.00143279885617044
0.0279624782978774	0.00428369411336039
0.0273856377192138	0.00709063287218294
0.0265277834388621	0.00982481214257756
0.0253977182026011	0.0124581755452943
0.0240070380089775	0.0149637012083112
0.0223700131186688	0.0173156790478078
0.0205034416222982	0.0194899745884163
0.0184264770692933	0.0214642766155982
0.0161604319265499	0.0232183261188969
0.0137285588836817	0.0247341241768005
0.0111558122489585	0.0259961166500324
0.00846859188433508	0.0269913537880685
0.00569447230714252	0.0277096231111015
0.00286191973822645	0.0281435542039035
1.73218294916024e-18	0.0282886943462597
2.16455164766075e-18	-0.0353498110503011
0.00357628106653175	-0.0351684426016444
0.00711586464983937	-0.0346261983413882
0.0105824298325362	-0.0337286424294165
0.0139404049648357	-0.0324849850039733
0.017155332677814	-0.0309079876731811
0.0201942234626436	-0.0290138325636721
0.023025894187596	-0.0268219562700713
0.0256212880791704	-0.0243548504092336
0.0279537728839102	-0.0216378308258188
0.0299994141513625	-0.0186987778174676
0.0317372208339283	-0.01556785004522
0.0331493606834162	-0.0122771750648414
0.0342213432340402	-0.00886051965462526
0.0349421684942064	-0.00535294332255381
0.0353044398213134	-0.00179043854830329
0.0353044398213134	0.00179043854830329
0.0349421684942064	0.00535294332255381
0.0342213432340402	0.00886051965462526
0.0331493606834162	0.0122771750648414
0.0317372208339283	0.01556785004522
0.0299994141513625	0.0186987778174676
0.0279537728839102	0.0216378308258188
0.0256212880791704	0.0243548504092336
0.023025894187596	0.0268219562700713
0.0201942234626436	0.0290138325636721
0.017155332677814	0.0309079876731811
0.0139404049648357	0.0324849850039733
0.0105824298325362	0.0337286424294165
0.00711586464983937	0.0346261983413882
0.00357628106653175	0.0351684426016444
2.16455164766075e-18	0.0353498110503011
2.7048435257155e-18	-0.0441734470314007
0.00446895351256753	-0.0439468073600173
0.00889204951463578	-0.0432692139755881
0.0132239010558183	-0.0421476199031676
0.0174200574773709	-0.0405935342156982
0.0214374605361015	-0.0386229039353471
0.0252348862402126	-0.0362559503954798
0.0287733678632421	-0.033516961742415
0.0320165957954068	-0.0304340437061772
0.0349312901293343	-0.0270388311976727
0.0374875421569468	-0.0233661636916954
0.0396591212732793	-0.0194537277267698
0.0414237441379821	-0.0153416701902679
0.0427633033325473	-0.011072186357017
0.0436640531669252	-0.00668908690868115
0.044116750728906	-0.00223734837688135
0.044116750728906	0.00223734837688135
0.0436640531669252	0.00668908690868115
0.0427633033325473	0.011072186357017
0.0414237441379821	0.0153416701902679
0.0396591212732793	0.0194537277267698
0.0374875421569468	0.0233661636916954
0.0349312901293343	0.0270388311976727
0.0320165957954068	0.0304340437061772
0.0287733678632421	0.033516961742415
0.0252348862402126	0.0362559503954798
0.0214374605361015	0.0386229039353471
0.0174200574773709	0.0405935342156982
0.0132239010558183	0.0421476199031676
0.00889204951463578	0.0432692139755881
0.00446895351256753	0.0439468073600173
2.7048435257155e-18	0.0441734470314007
3.37999719549854e-18	-0.0551995432128157
0.00558444516131332	-0.0549163322076756
0.0111115863583098	-0.0540696053204139
0.0165247076428913	-0.0526680511146983
0.0217682630655545	-0.0507260514332855
0.0267884466519987	-0.048263533820852
0.0315337445252331	-0.0453057670404204
0.0359554635076644	-0.0418831017816556
0.0400082307789909	-0.0380306592217189
0.0436504594627387	-0.0337879706344627
0.0468447753638894	-0.0291985717460675
0.0495584004786973	-0.0243095559995769
0.0517634893413628	-0.0191710913124455
0.0534374147561932	-0.0138359052858169
0.0545629999832491	-0.00835874414798452
0.0551286949949409	-0.00279581098400572
0.0551286949949409	0.00279581098400572
0.0545629999832491	0.00835874414798452
0.0534374147561932	0.0138359052858169
0.0517634893413628	0.0191710913124455
0.0495584004786973	0.0243095559995769
0.0468447753638894	0.0291985717460675
0.0436504594627387	0.0337879706344627
0.0400082307789909	0.0380306592217189
0.0359554635076644	0.0418831017816556
0.0315337445252331	0.0453057670404204
0.0267884466519987	0.048263533820852
0.0217682630655545	0.0507260514332855
0.0165247076428913	0.0526680511146983
0.0111115863583098	0.0540696053204139
0.00558444516131332	0.0549163322076756
3.37999719549854e-18	0.0551995432128157
4.22367539303625e-18	-0.0689778537938765
0.00697837372262093	-0.068623950732939
0.0138851398875993	-0.067565873074439
0.0206494257277346	-0.0658144781269606
0.0272018205167656	-0.063387737572681
0.0334750878173503	-0.0603105530535917
0.0394048554178974	-0.0566145006469545
0.0449302758785678	-0.0523375068520196
0.0499946509083465	-0.0475234594128203
0.0545460131662335	-0.0422217569705298
0.0585376595164858	-0.0364868021665558
0.0619286302659893	-0.0303774433978208
0.0646841294661373	-0.0239563709525753
0.0667758819663503	-0.0172894737232069
0.0681824235553826	-0.0104451630970424
0.0688893212131759	-0.00349367096293809
0.0688893212131759	0.00349367096293809
0.0681824235553826	0.0104451630970424
0.0667758819663503	0.0172894737232069
0.0646841294661373	0.0239563709525753
0.0619286302659893	0.0303774433978208
0.0585376595164858	0.0364868021665558
0.0545460131662335	0.0422217569705298
0.0499946509083465	0.0475234594128203
0.0449302758785678	0.0523375068520196
0.0394048554178974	0.0566145006469545
0.0334750878173503	0.0603105530535917
0.0272018205167656	0.063387737572681
0.0206494257277346	0.0658144781269606
0.0138851398875993	0.067565873074439
0.00697837372262093	0.068623950732939
4.22367539303625e-18	0.0689778537938765
5.27794338098813e-18	-0.0861953566475303
0.0087202395951389	-0.0857531161474516
0.0173509977316621	-0.0844309326331932
0.0258037111518071	-0.0822423734968116
0.0339916435775343	-0.0792098963166398
0.0418307757421129	-0.0753646184121435
0.0492406675414937	-0.0707459975381155
0.0561452834586292	-0.0654014269947157
0.0624737727907716	-0.059385749308079
0.0681611966735585	-0.0527606934717828
0.0731491944416386	-0.0455942415238404
0.0773865824880718	-0.0379599309589968
0.0808298794773996	-0.02993610013452
0.0834437525229861	-0.021605084412647
0.0852013797502482	-0.0130523712883499
0.0860847255253847	-0.00436572317195382
0.0860847255253847	0.00436572317195382
0.0852013797502482	0.0130523712883499
0.0834437525229861	0.021605084412647
0.0808298794773996	0.02993610013452
0.0773865824880718	0.0379599309589968
0.0731491944416386	0.0455942415238404
0.0681611966735585	0.0527606934717828
0.0624737727907716	0.059385749308079
0.0561452834586292	0.0654014269947157
0.0492406675414937	0.0707459975381155
0.0418307757421129	0.0753646184121435
0.0339916435775343	0.0792098963166398
0.0258037111518071	0.0822423734968116
0.0173509977316621	0.0844309326331932
0.0087202395951389	0.0857531161474516
5.27794338098813e-18	0.0861953566475303
6.5953662961043e-18	-0.107710505603677
0.0108968911123419	-0.107157877832129
0.0216819653760215	-0.105505665226246
0.0322445533345561	-0.102770821723166
0.0424762685420259	-0.0989814105180635
0.0522721197546794	-0.094176316097797
0.0615315882831701	-0.0884048452334495
0.0701596594503329	-0.0817262210261372
0.0780677975703467	-0.0742089751978497
0.0851748544446797	-0.0659302448632442
0.0914079020524166	-0.0569749809984657
0.0967029808904409	-0.0474350767291751
0.101005756284488	-0.0374084243827284
0.10427207593643	-0.0269979109804287
0.1064684229866	-0.016310362477459
0.107572259942132	-0.00545544758402374
0.107572259942132	0.00545544758402374
0.1064684229866	0.016310362477459
0.10427207593643	0.0269979109804287
0.101005756284488	0.0374084243827284
0.0967029808904409	0.0474350767291751
0.0914079020524166	0.0569749809984657
0.0851748544446797	0.0659302448632442
0.0780677975703467	0.0742089751978497
0.0701596594503329	0.0817262210261372
0.0615315882831701	0.0884048452334495
0.0522721197546794	0.094176316097797
0.0424762685420259	0.0989814105180635
0.0322445533345561	0.102770821723166
0.0216819653760215	0.105505665226246
0.0108968911123419	0.107157877832129
6.5953662961043e-18	0.107710505603677
8.241630013781e-18	-0.134596032415536
0.0136168547456459	-0.133905463700478
0.0270939821350528	-0.131840843724809
0.0402930886037383	-0.128423358283357
0.0530787334580888	-0.123688075401347
0.0653197186801568	-0.117683585489011
0.0768904351968643	-0.110471502738222
0.0876721517990687	-0.10212583287751
0.0975542334844376	-0.0927322137731434
0.106435276722286	-0.082387036668729
0.114224149991022	-0.07119645708062
0.120840928910879	-0.059275305498664
0.126217716376207	-0.0467459090699875
0.130299339271655	-0.033736836356931
0.133043914622997	-0.0203815780496186
0.134423279373126	-0.00681717717083535
0.134423279373126	0.00681717717083535
0.133043914622997	0.0203815780496186
0.130299339271655	0.033736836356931
0.126217716376207	0.0467459090699875
0.120840928910879	0.059275305498664
0.114224149991022	0.07119645708062
0.106435276722286	0.082387036668729
0.0975542334844376	0.0927322137731434
0.0876721517990687	0.10212583287751
0.0768904351968643	0.110471502738222
0.0653197186801568	0.117683585489011
0.0530787334580888	0.123688075401347
0.0402930886037383	0.128423358283357
0.0270939821350528	0.131840843724809
0.0136168547456459	0.133905463700478
8.241630013781e-18	0.134596032415536
1.02988162043671e-17	-0.168192432488087
0.0170157461658042	-0.16732949150906
0.0338568877499638	-0.16474952351417
0.0503506118501194	-0.160479002466299
0.0663276705374286	-0.154561749690336
0.0816241175693449	-0.147058484207085
0.0960829906999208	-0.138046199673945
0.109555922324855	-0.127617374325795
0.121904661933886	-0.115879022023163
0.133002494748111	-0.102951594145202
0.142735541985089	-0.0889677435955453
0.15100392940925	-0.0740709636040057
0.157722812176707	-0.0584141152918604
0.162823245458166	-0.0421578591098929
0.166252891906168	-0.0254690062447596
0.167976558707105	-0.0085188069104829
0.167976558707105	0.0085188069104829
0.166252891906168	0.0254690062447596
0.162823245458166	0.0421578591098929
0.157722812176707	0.0584141152918604
0.15100392940925	0.0740709636040057
0.142735541985089	0.0889677435955453
0.133002494748111	0.102951594145202
0.121904661933886	0.115879022023163
0.109555922324855	0.127617374325795
0.0960829906999208	0.138046199673945
0.0816241175693449	0.147058484207085
0.0663276705374286	0.154561749690336
0.0503506118501194	0.160479002466299
0.0338568877499638	0.16474952351417
0.0170157461658042	0.16732949150906
1.02988162043671e-17	0.168192432488087
1.28694948734632e-17	-0.210174801133249
0.0212630319546931	-0.209096462197461
0.0423078764280515	-0.205872510606806
0.0629185848375539	-0.200536028467306
0.0828836634241741	-0.193141775307128
0.101998243464545	-0.183765626169717
0.120066183501294	-0.17250379303318
0.136902082019814	-0.159471837545195
0.152333179918693	-0.14480348520412
0.166201133251879	-0.128649253154427
0.178363638051833	-0.111174905677115
0.188695890560809	-0.0925597532238717
0.197091867886293	-0.0729948124491928
0.203465415939353	-0.0526808461210218
0.207751133492177	-0.0318263030230743
0.209905043283169	-0.0106451789882408
0.209905043283169	0.0106451789882408
0.207751133492177	0.0318263030230743
0.203465415939353	0.0526808461210218
0.197091867886293	0.0729948124491928
0.188695890560809	0.0925597532238717
0.178363638051833	0.111174905677115
0.166201133251879	0.128649253154427
0.152333179918693	0.14480348520412
0.136902082019814	0.159471837545195
0.120066183501294	0.17250379303318
0.101998243464545	0.183765626169717
0.0828836634241741	0.193141775307128
0.0629185848375539	0.200536028467306
0.0423078764280515	0.205872510606806
0.0212630319546931	0.209096462197461
1.28694948734632e-17	0.210174801133249
1.608183843769e-17	-0.262636352765333
0.0265704791021681	-0.261288850573762
0.0528683091331449	-0.257260171194996
0.0786236387701627	-0.250591654331136
0.103572183478616	-0.24135172798915
0.127457937429022	-0.229635206316924
0.150035800463258	-0.215562316681803
0.171074093153865	-0.199277465975106
0.190356934148476	-0.180947758802007
0.207686455404636	-0.160761282762159
0.222884832583666	-0.138925178416398
0.235796109769019	-0.11566351374428
0.246287799785024	-0.0912149849034055
0.254252243694592	-0.0658304668838254
0.259607715525596	-0.0397704391911624
0.262299260889938	-0.0133023129743951
0.262299260889938	0.0133023129743951
0.259607715525596	0.0397704391911624
0.254252243694592	0.0658304668838254
0.246287799785024	0.0912149849034055
0.235796109769019	0.11566351374428
0.222884832583666	0.138925178416398
0.207686455404636	0.160761282762159
0.190356934148476	0.180947758802007
0.171074093153865	0.199277465975106
0.150035800463258	0.215562316681803
0.127457937429022	0.229635206316924
0.103572183478616	0.24135172798915
0.0786236387701627	0.250591654331136
0.0528683091331449	0.257260171194996
0.0265704791021681	0.261288850573762
1.608183843769e-17	0.262636352765333
2.00960123205183e-17	-0.328192787251147
0.0332027135745769	-0.326508936194649
0.0660647223774285	-0.321474661615609
0.0982488177288344	-0.313141621983669
0.12942474725845	-0.301595325561858
0.159272603741527	-0.286954252976099
0.187486107779948	-0.269368641443659
0.213775750643306	-0.249018943135995
0.237871765020253	-0.226113973495285
0.259526893196163	-0.20088876850542
0.278518924251883	-0.173602172904751
0.294652974248455	-0.144534184088804
0.307763486000057	-0.113983078958106
0.31771592791476	-0.0822623531935476
0.324408174470714	-0.0496975043664736
0.327771554162198	-0.0166226918931311
0.327771554162198	0.0166226918931311
0.324408174470714	0.0496975043664736
0.31771592791476	0.0822623531935476
0.307763486000057	0.113983078958106
0.294652974248455	0.144534184088804
0.278518924251883	0.173602172904751
0.259526893196163	0.20088876850542
0.237871765020253	0.226113973495285
0.213775750643306	0.249018943135995
0.187486107779948	0.269368641443659
0.159272603741527	0.286954252976099
0.12942474725845	0.301595325561858
0.0982488177288344	0.313141621983669
0.0660647223774285	0.321474661615609
0.0332027135745769	0.326508936194649
2.00960123205183e-17	0.328192787251147
2.51121606992361e-17	-0.41011270705513
0.0414904143984909	-0.408008551382356
0.0825550809997519	-0.401717675848613
0.122772620755082	-0.391304633349793
0.161730347283564	-0.376876275793031
0.199028501592789	-0.358580657651547
0.234284354147078	-0.3366055167254
0.267136132190431	-0.311176347697609
0.297246732024567	-0.282554088253562
0.324307178149035	-0.251032441507262
0.348039793767963	-0.216934862209928
0.368201050129741	-0.180611237666549
0.384584065461559	-0.142434297418656
0.39702072785635	-0.102795788534847
0.40538342032845	-0.0621024557557439
0.409586330336565	-0.0207718677425368
0.409586330336565	0.0207718677425368
0.40538342032845	0.0621024557557439
0.39702072785635	0.102795788534847
0.384584065461559	0.142434297418656
0.368201050129741	0.180611237666549
0.348039793767963	0.216934862209928
0.324307178149035	0.251032441507262
0.297246732024567	0.282554088253562
0.267136132190431	0.311176347697609
0.234284354147078	0.3366055167254
0.199028501592789	0.358580657651547
0.161730347283564	0.376876275793031
0.122772620755082	0.391304633349793
0.0825550809997519	0.401717675848613
0.0414904143984909	0.408008551382356
2.51121606992361e-17	0.41011270705513
3.13803855673587e-17	-0.512480587696093
0.0518468011083469	-0.509851215532693
0.10316158387739	-0.501990079958998
0.153417789195924	-0.48897784686381
0.202099720389869	-0.470948039367051
0.248707834967996	-0.448085667691866
0.292763870603877	-0.420625330709373
0.333815752754548	-0.388848808636786
0.371442233557069	-0.353082171591074
0.405257214401643	-0.313692433668321
0.434913707825825	-0.271083786882444
0.460107398075434	-0.225693453608179
0.480579763796	-0.177987200087854
0.496120730811693	-0.128454557039463
0.506570827770643	-0.0776037964090587
0.511822822536811	-0.0259567158127821
0.511822822536811	0.0259567158127821
0.506570827770643	0.0776037964090587
0.496120730811693	0.128454557039463
0.480579763796	0.177987200087854
0.460107398075434	0.225693453608179
0.434913707825825	0.271083786882444
0.405257214401643	0.313692433668321
0.371442233557069	0.353082171591074
0.333815752754548	0.388848808636786
0.292763870603877	0.420625330709373
0.248707834967996	0.448085667691866
0.202099720389869	0.470948039367051
0.153417789195924	0.48897784686381
0.10316158387739	0.501990079958998
0.0518468011083469	0.509851215532693
3.13803855673587e-17	0.512480587696093
3.92132166622387e-17	-0.640400427119728
0.0647882366117378	-0.637114739628485
0.128911658243347	-0.62729139275466
0.191712271816034	-0.611031187330291
0.252545658051735	-0.588500975066606
0.310787584086947	-0.559931946429679
0.36584040894663	-0.525617258313398
0.417139216149349	-0.485909025853026
0.464157610514827	-0.441214709247433
0.50641311969082	-0.391992932666064
0.543472144972343	-0.338748778144351
0.574954410611134	-0.282028602758539
0.600536865959426	-0.222414432262748
0.619957000406753	-0.160517988717126
0.633015537094045	-0.0969744133917221
0.639578477763865	-0.0324357493575709
0.639578477763865	0.0324357493575709
0.633015537094045	0.0969744133917221
0.619957000406753	0.160517988717126
0.600536865959426	0.222414432262748
0.574954410611134	0.282028602758539
0.543472144972343	0.338748778144351
0.50641311969082	0.391992932666064
0.464157610514827	0.441214709247433
0.417139216149349	0.485909025853026
0.36584040894663	0.525617258313398
0.310787584086947	0.559931946429679
0.252545658051735	0.588500975066606
0.191712271816034	0.611031187330291
0.128911658243347	0.62729139275466
0.0647882366117378	0.637114739628485
3.92132166622387e-17	0.640400427119728
4.90011940005967e-17	-0.800250227816105
0.0809599727182157	-0.796144402691619
0.161089186559995	-0.783869058640005
0.23956540735917	-0.763550157302428
0.315583362895048	-0.735396198102479
0.388363006075101	-0.699696078759943
0.457157519273707	-0.656816130809253
0.5212609776916	-0.607196360542226
0.580015593099573	-0.551345933948078
0.632818463635842	-0.489837951981368
0.679127760395004	-0.423303569770672
0.718468287325819	-0.352425520112877
0.75043635738574	-0.277931107710797
0.774703934916239	-0.200584746042725
0.791022001732575	-0.121180113445724
0.79922311238734	-0.0405320089018762
0.79922311238734	0.0405320089018762
0.791022001732575	0.121180113445724
0.774703934916239	0.200584746042725
0.75043635738574	0.277931107710797
0.718468287325819	0.352425520112877
0.679127760395004	0.423303569770672
0.632818463635842	0.489837951981368
0.580015593099573	0.551345933948078
0.5212609776916	0.607196360542226
0.457157519273707	0.656816130809253
0.388363006075101	0.699696078759943
0.315583362895048	0.735396198102479
0.23956540735917	0.763550157302428
0.161089186559995	0.783869058640005
0.0809599727182157	0.796144402691619
4.90011940005967e-17	0.800250227816105
6.12323399573677e-17	-1
0.101168321987432	-0.994869323391895
0.20129852008866	-0.979529941252494
0.299363122973358	-0.954139256400049
0.394355855113319	-0.918957811620231
0.485301962531081	-0.874346616144582
0.571268215094792	-0.820763441207276
0.651372482722222	-0.758758122692791
0.72479278722912	-0.688966919075687
0.790775736937699	-0.612105982547663
0.848644257494751	-0.528964010326962
0.897804539570742	-0.440394151557634
0.93775213214708	-0.34730525284482
0.968077118866204	-0.250652532258721
0.988468324328111	-0.151427777504577
0.998716507171053	-0.0506491688387127
0.998716507171053	0.0506491688387127
0.988468324328111	0.151427777504577
0.968077118866204	0.250652532258721
0.93775213214708	0.34730525284482
0.897804539570742	0.440394151557634
0.848644257494751	0.528964010326962
0.790775736937699	0.612105982547663
0.72479278722912	0.688966919075687
0.651372482722222	0.758758122692791
0.571268215094792	0.820763441207276
0.485301962531081	0.874346616144582
0.394355855113319	0.918957811620231
0.299363122973358	0.954139256400049
0.20129852008866	0.979529941252494
0.101168321987432	0.994869323391895
6.12323399573677e-17	1


==> test5_paper_petrov.dat <==
2	5078.78175993224	11339.7029141904	12.1892485765859	11339.7029141904
3	5424.38289139614	12124.6839197987	11.7367766958218	12124.6839197987
4	2890.48566269611	6460.51833185516	7.66150027539002	6460.51833185511
5	598.350468188295	1337.69131208903	3.03873682113707	1337.69131208903
6	121.247946987732	271.035361850654	1.69313703436423	271.035361850641
7	152.755011705644	341.488898566443	1.20927166348291	341.488898566384
8	10.0983390061908	22.564790813075	0.154808632881967	22.5647908130633
9	19.0410021939498	42.5746767229271	0.168968179256433	42.5746767247863
10	25.1071904851028	56.1349459409959	0.191876747173869	56.1349459410133
11	5.56888829274186	12.4460990026927	0.0734669395314235	12.4460990026897
12	0.129972136842858	4.2169748211538	0.00349252134061546	0.299929376802048
13	0.398086878706393	1115.1027738426	0.00311219150869393	1.52659117992914
14	2.14065109525162	86768.8506029255	0.0160121461981723	64.6161735835001
15	0.0211935470796166	2847779.36521847	0.000363308223493692	2994.12496229369
16	0.0235999537460433	6020985.31482019	0.000405849153423554	6333.89624887527
17	0.0499729598319586	7318443574.09698	0.000398714271131695	192521.244383057
18	0.00645679671229334	4107167045.05213	0.000125575579364902	4004184.64925064
19	0.000781611128883515	124967745872186	5.53003319635618e-06	7795937203.25684
20	0.000261225234890951	27837762673857	1.35457011281293e-06	24323131569.1598
21	6.61806489323969e-05	987568021735243	1.2912043441139e-06	840905924952.103
22	1.28216447602082e-05	1.82821106485615e+17	1.97287122329688e-07	240916563106772
23	1.00551783804065e-05	1.76972664087182e+18	1.34350951953527e-07	139873790639717
24	5.50613650504413e-06	2.56112487566985e+20	9.0809356301852e-08	4.09194884255236e+15
25	5.63355682221828e-07	1.95377182252876e+22	1.17897322952168e-08	2.04284722454262e+17


==> test5_paper_petrov_eigs.dat <==
0.00098078528040323	-0.000195090322016128
0.000983177869668219	-0.000182650695576726
0.000985412689570754	-0.000170181759401331
0.00098748938149199	-0.000157685514365037
0.00098940761218769	-0.000145163965725156
0.000991167073841695	-0.000132619122799439
0.000992767484115324	-0.000120052998643643
0.000994208586192678	-0.000107467609728497
0.000995490148821851	-9.48649756161245e-05
0.000996611966352041	-8.22471186359639e-05
0.000997573858766545	-6.96160635602489e-05
0.000998375671711653	-5.69738372790955e-05
0.000999017276521413	-4.43224684752498e-05
0.000999498570238276	-3.16639872985471e-05
0.000999819475629623	-1.90004250401369e-05
0.000999979941200155	-6.33381380652344e-06
0.000999979941200155	6.33381380652344e-06
0.000999819475629623	1.90004250401369e-05
0.000999498570238276	3.16639872985471e-05
0.000999017276521413	4.43224684752498e-05
0.000998375671711653	5.69738372790955e-05
0.000997573858766545	6.96160635602489e-05
0.000996611966352041	8.22471186359639e-05
0.000995490148821851	9.48649756161245e-05
0.000994208586192678	0.000107467609728497
0.000992767484115324	0.000120052998643643
0.000991167073841695	0.000132619122799439
0.00098940761218769	0.000145163965725156
0.00098748938149199	0.000157685514365037
0.000985412689570754	0.000170181759401331
0.000983177869668219	0.000182650695576726
0.00098078528040323	0.000195090322016128
0.0012255982520365	-0.000243786649768951
0.00122858805345339	-0.000228241978856016
0.00123138070483274	-0.000212660682229057
0.00123397575804116	-0.000197045260199879
0.00123637279665361	-0.000181398218556352
0.00123857143602021	-0.000165722068160304
0.00124057132332796	-0.00015001932454461
0.00124237213765735	-0.000134292507509529
0.00124397359003391	-0.000118544140718351
0.00124537542347449	-0.000102776751292427
0.0012465774130286	-8.6992869405651e-05
0.00124757936581441	-7.11950278784399e-05
0.00124838112104978	-5.5385761771298e-05
0.00124898255007802	-3.95676079780178e-05
0.00124938355638854	-2.37431048185882e-05
0.00124958407563234	-7.91479163187308e-06
0.00124958407563234	7.91479163187308e-06
0.00124938355638854	2.37431048185882e-05
0.00124898255007802	3.95676079780178e-05
0.00124838112104978	5.5385761771298e-05
0.00124757936581441	7.11950278784399e-05
0.0012465774130286	8.6992869405651e-05
0.00124537542347449	0.000102776751292427
0.00124397359003391	0.000118544140718351
0.00124237213765735	0.000134292507509529
0.00124057132332796	0.00015001932454461
0.00123857143602021	0.000165722068160304
0.00123637279665361	0.000181398218556352
0.00123397575804116	0.000197045260199879
0.00123138070483274	0.000212660682229057
0.00122858805345339	0.000228241978856016
0.0012255982520365	0.000243786649768951
0.00153151877929629	-0.000304638026076229
0.00153525486247748	-0.00028521326320505
0.00153874458516956	-0.00026574273250682
0.00154198738738094	-0.000246229558394027
0.00154498274874309	-0.000226676872122099
0.001547730188594	-0.000207087811286929
0.00155022926605531	-0.000187465519321394
0.00155247958010309	-0.000167813144990931
0.00155448076963218	-0.000148133841888255
0.0015562325135141	-0.00012843076792731
0.00155773453064865	-0.000108707084836521
0.00155898658000895	-8.89659576514364e-05
0.00155998846068015	-6.92105542068342e-05
0.00156074001189167	-4.94440446283888e-05
0.00156124111304301	-2.96696008239616e-05
0.00156149168372306	-9.89039597460992e-06
0.00156149168372306	9.89039597460992e-06
0.00156124111304301	2.96696008239616e-05
0.00156074001189167	4.94440446283888e-05
0.00155998846068015	6.92105542068342e-05
0.00155898658000895	8.89659576514364e-05
0.00155773453064865	0.000108707084836521
0.0015562325135141	0.00012843076792731
0.00155448076963218	0.000148133841888255
0.00155247958010309	0.000167813144990931
0.00155022926605531	0.000187465519321394
0.001547730188594	0.000207087811286929
0.00154498274874309	0.000226676872122099
0.00154198738738094	0.000246229558394027
0.00153874458516956	0.00026574273250682
0.00153525486247748	0.00028521326320505
0.00153151877929629	0.000304638026076229
0.00191379986666899	-0.000380678462170003
0.00191846851036484	-0.000356405100918748
0.00192282929974143	-0.000332074547772433
0.00192688153502818	-0.000307690707025466
0.00193062456596779	-0.00028325749152325
0.00193405779192063	-0.000258778822034297
0.00193718066196109	-0.000234258626621064
0.00193999267496597	-0.000209700840009625
0.00194249337969498	-0.000185109402958265
0.00194468237486303	-0.000160488261625116
0.00194655930920474	-0.000135841366934921
0.00194812388153071	-0.000111172673945031
0.00194937584077593	-8.64861412107447e-05
0.00195031498604	-6.17857301500836e-05
0.00195094116661942	-3.70754044081067e-05
0.00195125428203176	-1.235912922087e-05
0.00195125428203176	1.235912922087e-05
0.00195094116661942	3.70754044081067e-05
0.00195031498604	6.17857301500836e-05
0.00194937584077593	8.64861412107447e-05
0.00194812388153071	0.000111172673945031
0.00194655930920474	0.000135841366934921
0.00194468237486303	0.000160488261625116
0.00194249337969498	0.000185109402958265
0.00193999267496597	0.000209700840009625
0.00193718066196109	0.000234258626621064
0.00193405779192063	0.000258778822034297
0.00193062456596779	0.00028325749152325
0.00192688153502818	0.000307690707025466
0.00192282929974143	0.000332074547772433
0.00191846851036484	0.000356405100918748
0.00191379986666899	0.000380678462170003
0.00239150180799296	-0.000475699286220612
0.00239733578783272	-0.000445367072111161
0.00240278507010096	-0.000414963390486835
0.00240784878035795	-0.000384493120189617
0.00241252610603623	-0.00035396115074689
0.00241681629657102	-0.000323372381586829
0.00242071866352063	-0.000292731721252188
0.00242423258067697	-0.000262044086612636
0.00242735748416601	-0.00023131440207575
0.00243009287253826	-0.000200547598796805
0.00243243830684926	-0.000169748613887476
0.00243439341073001	-0.000138922389623584
0.00243595787044735	-0.000108073872652016
0.00243713143495433	-7.72080131969444e-05
0.00243791391593048	-4.63297642654674e-05
0.00243830518781202	-1.54440808528081e-05
0.00243830518781202	1.54440808528081e-05
0.00243791391593048	4.63297642654674e-05
0.00243713143495433	7.72080131969444e-05
0.00243595787044735	0.000108073872652016
0.00243439341073001	0.000138922389623584
0.00243243830684926	0.000169748613887476
0.00243009287253826	0.000200547598796805
0.00242735748416601	0.00023131440207575
0.00242423258067697	0.000262044086612636
0.00242071866352063	0.000292731721252188
0.00241681629657102	0.000323372381586829
0.00241252610603623	0.00035396115074689
0.00240784878035795	0.000384493120189617
0.00240278507010096	0.000414963390486835
0.00239733578783272	0.000445367072111161
0.00239150180799296	0.000475699286220612
0.00298844252068432	-0.00059443817656735
0.00299573271522219	-0.000556534764540554
0.00300254218815806	-0.000518542046053866
0.00300886984678405	-0.000480466117752823
0.00301471467570843	-0.000442313089635545
0.00302007573701859	-0.000404089084072262
0.00302495217043151	-0.000365800234822872
0.00302934319343181	-0.000327452686052659
0.00303324810139736	-0.000289052591346347
0.00303666626771231	-0.000250606112720646
0.00303959714386763	-0.000212119419635434
0.00304204025954919	-0.000173598688003758
0.00304399522271317	-0.000135050099200786
0.00304546171964899	-9.64798390718941e-05
0.00304643951502968	-5.78940969400309e-05
0.00304692845194957	-1.92990646125216e-05
0.00304692845194957	1.92990646125216e-05
0.00304643951502968	5.78940969400309e-05
0.00304546171964899	9.64798390718941e-05
0.00304399522271317	0.000135050099200786
0.00304204025954919	0.000173598688003758
0.00303959714386763	0.000212119419635434
0.00303666626771231	0.000250606112720646
0.00303324810139736	0.000289052591346347
0.00302934319343181	0.000327452686052659
0.00302495217043151	0.000365800234822872
0.00302007573701859	0.000404089084072262
0.00301471467570843	0.000442313089635545
0.00300886984678405	0.000480466117752823
0.00300254218815806	0.000518542046053866
0.00299573271522219	0.000556534764540554
0.00298844252068432	0.00059443817656735
0.00373438509207279	-0.0007428153793715
0.00374349498580912	-0.00069545092921666
0.00375200416543716	-0.000647974880893161
0.00375991126549917	-0.000600394852825
0.00376721501715237	-0.000552718480121679
0.00377391424837257	-0.000504953413353005
0.00378000788414225	-0.000457107317321416
0.00378549494662305	-0.000409187869832017
0.00379037455531271	-0.000361202760460532
0.00379464592718632	-0.000313159689319369
0.00379830837682201	-0.000265066365821989
0.00380136131651092	-0.000216930507445791
0.00380380425635151	-0.000168759838493691
0.0038056368043282	-0.000120562088854619
0.00380685866637421	-7.2344992763107e-05
0.00380746964641883	-2.41162875581916e-05
0.00380746964641883	2.41162875581916e-05
0.00380685866637421	7.2344992763107e-05
0.0038056368043282	0.000120562088854619
0.00380380425635151	0.000168759838493691
0.00380136131651092	0.000216930507445791
0.00379830837682201	0.000265066365821989
0.00379464592718632	0.000313159689319369
0.00379037455531271	0.000361202760460532
0.00378549494662305	0.000409187869832017
0.00378000788414225	0.000457107317321416
0.00377391424837257	0.000504953413353005
0.00376721501715237	0.000552718480121679
0.00375991126549917	0.000600394852825
0.00375200416543716	0.000647974880893161
0.00374349498580912	0.00069545092921666
0.00373438509207279	0.0007428153793715
0.00466652174815867	-0.000928228888354902
0.00467790555464779	-0.000869041838469145
0.00468853870329589	-0.00080971533449168
0.00469841948781448	-0.000750258896474777
0.00470754632264604	-0.000690682065321064
0.00471591774321843	-0.000630994401252507
0.00472353240617993	-0.000571205482276299
0.00473038908961478	-0.000511324902647884
0.00473648669323931	-0.000451362271331381
0.00474182423857843	-0.000391327210457642
0.00474640086912271	-0.000331229353780204
0.00475021585046579	-0.00027107834512937
0.00475326857042222	-0.000210883836864676
0.00475555853912574	-0.000150655488325988
0.00475708538910783	-9.04029642834812e-05
0.00475784887535674	-3.01359333867425e-05
0.00475784887535674	3.01359333867425e-05
0.00475708538910783	9.04029642834812e-05
0.00475555853912574	0.000150655488325988
0.00475326857042222	0.000210883836864676
0.00475021585046579	0.00027107834512937
0.00474640086912271	0.000331229353780204
0.00474182423857843	0.000391327210457642
0.00473648669323931	0.000451362271331381
0.00473038908961478	0.000511324902647884
0.00472353240617993	0.000571205482276299
0.00471591774321843	0.000630994401252507
0.00470754632264604	0.000690682065321064
0.00469841948781448	0.000750258896474777
0.00468853870329589	0.00080971533449168
0.00467790555464779	0.000869041838469145
0.00466652174815867	0.000928228888354902
0.00583132823453695	-0.00115992330409959
0.00584555354318844	-0.00108596262551624
0.00585884082293983	-0.0010118276838251
0.0058711879415974	-0.000937530375370521
0.00588259291783398	-0.000863082622551631
0.00589305392150684	-0.000788496371909197
0.00590256927395138	-0.000713783592208562
0.00591113744825052	-0.000638956272519032
0.0059187570694797	-0.000564026420290008
0.00592542691492753	-0.000489006059424163
0.00593114591429197	-0.000413907228347981
0.00593591314985214	-0.000338741978079965
0.00593972785661551	-0.000263522370296827
0.00594258942244069	-0.000188260475397963
0.0059444973881357	-0.000112968370568531
0.00594545144753158	-3.76581378414398e-05
0.00594545144753158	3.76581378414398e-05
0.0059444973881357	0.000112968370568531
0.00594258942244069	0.000188260475397963
0.00593972785661551	0.000263522370296827
0.00593591314985214	0.000338741978079965
0.00593114591429197	0.000413907228347981
0.00592542691492753	0.000489006059424163
0.0059187570694797	0.000564026420290008
0.00591113744825052	0.000638956272519032
0.00590256927395138	0.000713783592208562
0.00589305392150684	0.000788496371909197
0.00588259291783398	0.000863082622551631
0.0058711879415974	0.000937530375370521
0.00585884082293983	0.0010118276838251
0.00584555354318844	0.00108596262551624
0.00583132823453695	0.00115992330409959
0.00728688106775143	-0.00144945076400045
0.00730465714348004	-0.00135702882394654
0.00732126104972027	-0.00126438912312015
0.00733669012206339	-0.00117154652730191
0.00735094188462484	-0.00107851593483078
0.00736401405044153	-0.000985312274213299
0.00737590452183885	-0.00089195050172805
0.00738661139076724	-0.000798445599025636
0.0073961329391084	-0.00070481257072459
0.00740446763895101	-0.000611066442003606
0.00741161415283587	-0.000517222256190466
0.00741757133397055	-0.000423295072348054
0.0074223382264134	-0.000329299962857847
0.00742591406522696	-0.00023525201100127
0.00742829827660071	-0.000141166308539297
0.00742949047794314	-4.70579532906969e-05
0.00742949047794314	4.70579532906969e-05
0.00742829827660071	0.000141166308539297
0.00742591406522696	0.00023525201100127
0.0074223382264134	0.000329299962857847
0.00741757133397055	0.000423295072348054
0.00741161415283587	0.000517222256190466
0.00740446763895101	0.000611066442003606
0.0073961329391084	0.00070481257072459
0.00738661139076724	0.000798445599025636
0.00737590452183885	0.00089195050172805
0.00736401405044153	0.000985312274213299
0.00735094188462484	0.00107851593483078
0.00733669012206339	0.00117154652730191
0.00732126104972027	0.00126438912312015
0.00730465714348004	0.00135702882394654
0.00728688106775143	0.00144945076400045
0.0091057531937697	-0.00181124692454761
0.00912796634049647	-0.00169575562340031
0.00914871473351542	-0.0015799922064011
0.00916799504335704	-0.00146397524996535
0.00918580417613335	-0.00134772337119361
0.00920213927403437	-0.00123125522488413
0.00921699771578673	-0.00111458950053935
0.00923037711707426	-0.000997744919366791
0.00924227533092063	-0.000880740231274953
0.00925269044803388	-0.000763594211864476
0.00926162079711277	-0.000646325659415272
0.00926906494511499	-0.000528953391869981
0.00927502169748713	-0.000411496243814278
0.00927949009835635	-0.00029397306345451
0.00928246943068376	-0.000176402709593151
0.00928395921637952	-5.88040486025462e-05
0.00928395921637952	5.88040486025462e-05
0.00928246943068376	0.000176402709593151
0.00927949009835635	0.00029397306345451
0.00927502169748713	0.000411496243814278
0.00926906494511499	0.000528953391869981
0.00926162079711277	0.000646325659415272
0.00925269044803388	0.000763594211864476
0.00924227533092063	0.000880740231274953
0.00923037711707426	0.000997744919366791
0.00921699771578673	0.00111458950053935
0.00920213927403437	0.00123125522488413
0.00918580417613335	0.00134772337119361
0.00916799504335704	0.00146397524996535
0.00914871473351542	0.0015799922064011
0.00912796634049647	0.00169575562340031
0.0091057531937697	0.00181124692454761
0.0113786324292833	-0.00226335071405169
0.01140639018049	-0.00211903172839832
0.0114323175620736	-0.0019743727042889
0.0114564104134986	-0.00182939685498192
0.0114786648686143	-0.00168412744457639
0.0114990773562754	-0.00153858778427874
0.0115176446009145	-0.00139280122866204
0.0115343636230684	-0.00124679117191838
0.0115492317398558	-0.0011005810441048
0.0115622465654082	-0.000954194307383499
0.0115734060112521	-0.000807654452256896
0.0115827082866448	-0.000660984993798131
0.0115901518988614	-0.000514209467877638
0.0115957356534346	-0.000367351427386365
0.0115994586543459	-0.000220434438456277
0.0116013203041698	-7.348207667872e-05
0.0116013203041698	7.348207667872e-05
0.0115994586543459	0.000220434438456277
0.0115957356534346	0.000367351427386365
0.0115901518988614	0.000514209467877638
0.0115827082866448	0.000660984993798131
0.0115734060112521	0.000807654452256896
0.0115622465654082	0.000954194307383499
0.0115492317398558	0.0011005810441048
0.0115343636230684	0.00124679117191838
0.0115176446009145	0.00139280122866204
0.0114990773562754	0.00153858778427874
0.0114786648686143	0.00168412744457639
0.0114564104134986	0.00182939685498192
0.0114323175620736	0.0019743727042889
0.01140639018049	0.00211903172839832
0.0113786324292833	0.00226335071405169
0.0142188430990339	-0.00282830374222874
0.0142535294386834	-0.0026479614184943
0.01428592853172	-0.0024671941795968
0.0143160351791005	-0.00228603103303622
0.0143438445496477	-0.00210450104984338
0.0143693521808254	-0.00192263335991489
0.014392553979455	-0.00174045714733879
0.014413446222372	-0.00155800164571136
0.0144320255570234	-0.00137529613344604
0.014448289002006	-0.0011923699290752
0.0144622339475443	-0.00100925238654539
0.0144738581559098	-0.000825972890506972
0.0144831597617799	-0.000642560851598784
0.0144901372725373	-0.000459045701728662
0.014494789568509	-0.00027545688935053
0.014497115903147	-9.18238747388472e-05
0.014497115903147	9.18238747388472e-05
0.014494789568509	0.00027545688935053
0.0144901372725373	0.000459045701728662
0.0144831597617799	0.000642560851598784
0.0144738581559098	0.000825972890506972
0.0144622339475443	0.00100925238654539
0.014448289002006	0.0011923699290752
0.0144320255570234	0.00137529613344604
0.014413446222372	0.00155800164571136
0.014392553979455	0.00174045714733879
0.0143693521808254	0.00192263335991489
0.0143438445496477	0.00210450104984338
0.0143160351791005	0.00228603103303622
0.01428592853172	0.0024671941795968
0.0142535294386834	0.0026479614184943
0.0142188430990339	0.00282830374222874
0.0177679963151492	-0.00353427421063937
0.0178113406822532	-0.00330891679433897
0.0178518268850814	-0.00308302840016654
0.0178894484268617	-0.00285664527615923
0.017924199270511	-0.00262980374974287
0.0179560738396033	-0.00240254022190258
0.0179850670192653	-0.00217489116134153
0.0180111741569965	-0.00194689309862887
0.018034391063416	-0.00171858262033769
0.0180547140129351	-0.00148999636317404
0.0180721397443546	-0.00126117100809787
0.0180866654613885	-0.00103214327443688
0.0180982888331125	-0.000802949913994205
0.0181070079943383	-0.00057362770515093
0.0181128215459126	-0.000344213446964277
0.0181157285549419	-0.000114743953262514
0.0181157285549419	0.000114743953262514
0.0181128215459126	0.000344213446964277
0.0181070079943383	0.00057362770515093
0.0180982888331125	0.000802949913994205
0.0180866654613885	0.00103214327443688
0.0180721397443546	0.00126117100809787
0.0180547140129351	0.00148999636317404
0.018034391063416	0.00171858262033769
0.0180111741569965	0.00194689309862887
0.0179850670192653	0.00217489116134153
0.0179560738396033	0.00240254022190258
0.017924199270511	0.00262980374974287
0.0178894484268617	0.00285664527615923
0.0178518268850814	0.00308302840016654
0.0178113406822532	0.00330891679433897
0.0177679963151492	0.00353427421063937
0.0222030506178528	-0.00441646136144748
0.0222572141352095	-0.00413485267398055
0.0223078060643597	-0.00385258047171092
0.0223548182868779	-0.00356969005051714
0.0223982432587697	-0.00328622680548263
0.0224380740116822	-0.00300223622361114
0.022474304154023	-0.00271776387652752
0.0225069278719848	-0.00243285541316492
0.0225359399304792	-0.00214755655243952
0.0225613356739762	-0.0018619130759141
0.0225831110272517	-0.00157597082045153
0.0226012624960411	-0.00128977567085937
0.0226157871676	-0.00100337355252677
0.0226266827111722	-0.000716810424054947
0.0226339473783629	-0.000430132269882185
0.0226375800034197	-0.000143385092904818
0.0226375800034197	0.000143385092904818
0.0226339473783629	0.000430132269882185
0.0226266827111722	0.000716810424054947
0.0226157871676	0.00100337355252677
0.0226012624960411	0.00128977567085937
0.0225831110272517	0.00157597082045153
0.0225613356739762	0.0018619130759141
0.0225359399304792	0.00214755655243952
0.0225069278719848	0.00243285541316492
0.022474304154023	0.00271776387652752
0.0224380740116822	0.00300223622361114
0.0223982432587697	0.00328622680548263
0.0223548182868779	0.00356969005051714
0.0223078060643597	0.00385258047171092
0.0222572141352095	0.00413485267398055
0.0222030506178528	0.00441646136144748
0.0277451350166376	-0.00551885048942763
0.027812818243051	-0.00516694969930172
0.0278760383801928	-0.00481421977501296
0.027934785283204	-0.00446071731870528
0.0279890495250402	-0.00410649905648986
0.0280388223979843	-0.00375162182934241
0.0280840959150436	-0.00339614258398194
0.0281248628112317	-0.00304011836373257
0.0281611165447339	-0.00268360629936992
0.0281928512979577	-0.00232666359995334
0.0282200619784656	-0.00196934754364567
0.0282427442197927	-0.00161171546852187
0.028260894382147	-0.00125382476336807
0.0282745095529942	-0.000895732858472448
0.028283587547524	-0.000537497216409451
0.0282881269090019	-0.000179175322818861
0.0282881269090019	0.000179175322818861
0.028283587547524	0.000537497216409451
0.0282745095529942	0.000895732858472448
0.028260894382147	0.00125382476336807
0.0282427442197927	0.00161171546852187
0.0282200619784656	0.00196934754364567
0.0281928512979577	0.00232666359995334
0.0281611165447339	0.00268360629936992
0.0281248628112317	0.00304011836373257
0.0280840959150436	0.00339614258398194
0.0280388223979843	0.00375162182934241
0.0279890495250402	0.00410649905648986
0.027934785283204	0.00446071731870528
0.0278760383801928	0.00481421977501296
0.027812818243051	0.00516694969930172
0.0277451350166376	0.00551885048942763
0.0346705743431707	-0.00689640602101252
0.0347551519216091	-0.00645666757684331
0.0348341523828951	-0.00601589303904485
0.0349075630499205	-0.0055741531381736
0.0349753721425644	-0.00513151875969665
0.0350375687795837	-0.00468806093261684
0.0350941429803594	-0.00424385081807482
0.0351450856664981	-0.00379895969792986
0.0351903886632885	-0.00335345896332142
0.0352300447010136	-0.00290742010321302
0.0352640474161171	-0.00246091469292055
0.0352923913522243	-0.00201401438262662
0.0353150719610183	-0.001566790885883
0.0353320856029691	-0.00111931596810277
0.0353434295479183	-0.000671661435044247
0.0353491019755166	-0.000223899121288392
0.0353491019755166	0.000223899121288392
0.0353434295479183	0.000671661435044247
0.0353320856029691	0.00111931596810277
0.0353150719610183	0.001566790885883
0.0352923913522243	0.00201401438262662
0.0352640474161171	0.00246091469292055
0.0352300447010136	0.00290742010321302
0.0351903886632885	0.00335345896332142
0.0351450856664981	0.00379895969792986
0.0350941429803594	0.00424385081807482
0.0350375687795837	0.00468806093261684
0.0349753721425644	0.00513151875969665
0.0349075630499205	0.0055741531381736
0.0348341523828951	0.00601589303904485
0.0347551519216091	0.00645666757684331
0.0346705743431707	0.00689640602101252
0.0433246666330696	-0.00861781200591835
0.0434303555482345	-0.00806831082630698
0.0435290752468238	-0.00751751493462528
0.0436208098874071	-0.00696551271642314
0.0437055447494376	-0.00641239275082825
0.0437832662356145	-0.00585824379633185
0.0438539618740652	-0.00530315477654577
0.043917620320346	-0.004747214765933
0.0439742313592633	-0.004190512975514
0.044023785906512	-0.00363313873855108
0.044066276010134	-0.00307518149621328
0.0441016948517938	-0.00251673078322377
0.0441300367478728	-0.00195787621349237
0.0441512971503812	-0.00139870746573531
0.044165472647688	-0.000839314269084585
0.0441725609650682	-0.000279786388689218
0.0441725609650682	0.000279786388689218
0.044165472647688	0.000839314269084585
0.0441512971503812	0.00139870746573531
0.0441300367478728	0.00195787621349237
0.0441016948517938	0.00251673078322377
0.044066276010134	0.00307518149621328
0.044023785906512	0.00363313873855108
0.0439742313592633	0.004190512975514
0.043917620320346	0.004747214765933
0.0438539618740652	0.00530315477654577
0.0437832662356145	0.00585824379633185
0.0437055447494376	0.00641239275082825
0.0436208098874071	0.00696551271642314
0.0435290752468238	0.00751751493462528
0.0434303555482345	0.00806831082630698
0.0433246666330696	0.00861781200591835
0.0541388994681117	-0.0107688966605314
0.054270969302635	-0.0100822349633383
0.0543943303404178	-0.00939395538210678
0.0545089627858638	-0.00870416836422794
0.0546148482440432	-0.00801298459898945
0.0547119697236447	-0.00732051499981335
0.0548003116397021	-0.00662687068645786
0.0548798598160951	-0.00593216296718618
0.0549506014878241	-0.00523650332090497
0.0550125253030587	-0.00454000337927547
0.0550656213249592	-0.00384277490880008
0.0551098810332713	-0.00314492979288736
0.0551452973256932	-0.00244658001389821
0.0551718645190152	-0.0017478376351762
0.0551895783500321	-0.0010488147830649
0.0551984359762268	-0.000349623628915119
0.0551984359762268	0.000349623628915119
0.0551895783500321	0.0010488147830649
0.0551718645190152	0.0017478376351762
0.0551452973256932	0.00244658001389821
0.0551098810332713	0.00314492979288736
0.0550656213249592	0.00384277490880008
0.0550125253030587	0.00454000337927547
0.0549506014878241	0.00523650332090497
0.0548798598160951	0.00593216296718618
0.0548003116397021	0.00662687068645786
0.0547119697236447	0.00732051499981335
0.0546148482440432	0.00801298459898945
0.0545089627858638	0.00870416836422794
0.0543943303404178	0.00939395538210678
0.054270969302635	0.0100822349633383
0.0541388994681117	0.0107688966605314
0.0676524636748402	-0.0134569117086288
0.0678174993473494	-0.0125988529748412
0.0679716524278421	-0.0117387725183697
0.0681148981795601	-0.0108768083552837
0.068247213616031	-0.0100130988039291
0.0683685775047568	-0.00914778246273187
0.0684789703706215	-0.00828099818795764
0.0685783744990152	-0.00741288507142965
0.0686667739386781	-0.0065435824182087
0.0687441545042589	-0.00567322972423914
0.068810503778592	-0.00480196665396406
0.0688658111146897	-0.00392993301791356
0.0689100676374507	-0.00305726875026948
0.0689432662450844	-0.00218411388641034
0.0689654016102504	-0.00131060854044007
0.0689764701809135	-0.00043689288270401
0.0689764701809135	0.00043689288270401
0.0689654016102504	0.00131060854044007
0.0689432662450844	0.00218411388641034
0.0689100676374507	0.00305726875026948
0.0688658111146897	0.00392993301791356
0.068810503778592	0.00480196665396406
0.0687441545042589	0.00567322972423914
0.0686667739386781	0.0065435824182087
0.0685783744990152	0.00741288507142965
0.0684789703706215	0.00828099818795764
0.0683685775047568	0.00914778246273187
0.068247213616031	0.0100130988039291
0.0681148981795601	0.0108768083552837
0.0679716524278421	0.0117387725183697
0.0678174993473494	0.0125988529748412
0.0676524636748402	0.0134569117086288
0.0845391370390045	-0.0168158798846617
0.0847453671240113	-0.0157436418471553
0.0849379982225532	-0.0146688774465019
0.0851169994233512	-0.0135917591488436
0.0852823420022993	-0.0125124597980497
0.0854339994270739	-0.0114311525879803
0.0855719473613917	-0.0103480110346943
0.0856961636689148	-0.00926320894860539
0.0858066284168025	-0.00817692040659112
0.0859033238789107	-0.00708931972405865
0.0859862345386354	-0.00600058142697279
0.0860553470914036	-0.00491088022385
0.0861106504468076	-0.00382039097772307
0.0861521357303848	-0.00272928867808114
0.0861797962850421	-0.00163774841278926
0.0861936276721237	-0.000545945339992339
0.0861936276721237	0.000545945339992339
0.0861797962850421	0.00163774841278926
0.0861521357303848	0.00272928867808114
0.0861106504468076	0.00382039097772307
0.0860553470914036	0.00491088022385
0.0859862345386354	0.00600058142697279
0.0859033238789107	0.00708931972405865
0.0858066284168025	0.00817692040659112
0.0856961636689148	0.00926320894860539
0.0855719473613917	0.0103480110346943
0.0854339994270739	0.0114311525879803
0.0852823420022993	0.0125124597980497
0.0851169994233512	0.0135917591488436
0.0849379982225532	0.0146688774465019
0.0847453671240113	0.0157436418471553
0.0845391370390045	0.0168158798846617
0.105640878440876	-0.0210132772227413
0.10589858544031	-0.0196733987694324
0.106139299021945	-0.0183303633496407
0.106362980558764	-0.016984386478634
0.106569594156863	-0.0156356841436914
0.106759106661206	-0.0142844727694437
0.106931487660952	-0.0129309691831443
0.10708670949433	-0.011575390579875
0.107224747253081	-0.0102179544876933
0.107345578786453	-0.00885887873272527
0.107449184704756	-0.00749838140421212
0.107535548382473	-0.00613668081951299
0.10760465596093	-0.00477399548907218
0.107656496350517	-0.00341054408135491
0.10769106123247	-0.0020465453877579
0.107708345060204	-0.000682218287500189
0.107708345060204	0.000682218287500189
0.10769106123247	0.0020465453877579
0.107656496350517	0.00341054408135491
0.10760465596093	0.00477399548907218
0.107535548382473	0.00613668081951299
0.107449184704756	0.00749838140421212
0.107345578786453	0.00885887873272527
0.107224747253081	0.0102179544876933
0.10708670949433	0.011575390579875
0.106931487660952	0.0129309691831443
0.106759106661206	0.0142844727694437
0.106569594156863	0.0156356841436914
0.106362980558764	0.016984386478634
0.106139299021945	0.0183303633496407
0.10589858544031	0.0196733987694324
0.105640878440876	0.0210132772227413
0.132009807393834	-0.0262583833060402
0.132331840416102	-0.0245840589425652
0.132632638308146	-0.0229057896049146
0.132912152801294	-0.0212238446029371
0.133170339042193	-0.0195384938363109
0.133407155600009	-0.0178500077512333
0.133622564473077	-0.0161586572970221
0.133816531094994	-0.014464713882637
0.133989024340173	-0.012768449333127
0.134140016528831	-0.0110701358460107
0.134269483431434	-0.0093700459475973
0.134377404272585	-0.00766845244925464
0.134463761734357	-0.00596562840363131
0.134528541959073	-0.00426184706084038
0.134571734551529	-0.00255738182461123
0.134593332580662	-0.000852506208416801
0.134593332580662	0.000852506208416801
0.134571734551529	0.00255738182461123
0.134528541959073	0.00426184706084038
0.134463761734357	0.00596562840363131
0.134377404272585	0.00766845244925464
0.134269483431434	0.0093700459475973
0.134140016528831	0.0110701358460107
0.133989024340173	0.012768449333127
0.133816531094994	0.014464713882637
0.133622564473077	0.0161586572970221
0.133407155600009	0.0178500077512333
0.133170339042193	0.0195384938363109
0.132912152801294	0.0212238446029371
0.132632638308146	0.0229057896049146
0.132331840416102	0.0245840589425652
0.132009807393834	0.0262583833060402
0.16496066205953	-0.0328127158147768
0.165363077467953	-0.0307204647846905
0.165738957263533	-0.0286232840788122
0.166088241129294	-0.0265215102291908
0.166410873016077	-0.0244154805049313
0.166706801151534	-0.022305532858074
0.166975978048434	-0.0201920058693633
0.167218360512288	-0.0180752386939163
0.167433909648275	-0.015955571006799
0.167622590867485	-0.013833342948519
0.167784373892472	-0.0117088950704435
0.167919232762111	-0.00958256828015152
0.16802714583576	-0.0074547037867288
0.168108095796741	-0.00532564304601452
0.16816206965511	-0.00319572770580817
0.168189058749748	-0.00106529955104581
0.168189058749748	0.00106529955104581
0.16816206965511	0.00319572770580817
0.168108095796741	0.00532564304601452
0.16802714583576	0.0074547037867288
0.167919232762111	0.00958256828015152
0.167784373892472	0.0117088950704435
0.167622590867485	0.013833342948519
0.167433909648275	0.015955571006799
0.167218360512288	0.0180752386939163
0.166975978048434	0.0201920058693633
0.166706801151534	0.022305532858074
0.166410873016077	0.0244154805049313
0.166088241129294	0.0265215102291908
0.165738957263533	0.0286232840788122
0.165363077467953	0.0307204647846905
0.16496066205953	0.0328127158147768
0.206136351263167	-0.0410030696327612
0.206639213236129	-0.0383885736196879
0.207108916064713	-0.0357679174386812
0.207545384376274	-0.0331415216232657
0.20794854813127	-0.0305098076279985
0.208318342634502	-0.027873197760838
0.208654708545494	-0.0252321151153778
0.208957591888015	-0.0225869835029525
0.209226944058741	-0.0199382273846295
0.209462721835056	-0.0172862718030964
0.209664887381986	-0.0146315423144549
0.209833408258271	-0.011974464919932
0.209968257421568	-0.00931546599752031
0.210069413232796	-0.00665497223355785
0.210136859459605	-0.00399341055425797
0.21017058527898	-0.00133120805720109
0.21017058527898	0.00133120805720109
0.210136859459605	0.00399341055425797
0.210069413232796	0.00665497223355785
0.209968257421568	0.00931546599752031
0.209833408258271	0.011974464919932
0.209664887381986	0.0146315423144549
0.209462721835056	0.0172862718030964
0.209226944058741	0.0199382273846295
0.208957591888015	0.0225869835029525
0.208654708545494	0.0252321151153778
0.208318342634502	0.027873197760838
0.20794854813127	0.0305098076279985
0.207545384376274	0.0331415216232657
0.207108916064713	0.0357679174386812
0.206639213236129	0.0383885736196879
0.206136351263167	0.0410030696327612
0.257589868891029	-0.0512378106341303
0.258218249809251	-0.0479707125163224
0.25880519475754	-0.044695916596353
0.259350609549551	-0.0414139483767589
0.259854406663232	-0.0381253345110069
0.26031650525487	-0.0348306027189825
0.260736831172065	-0.0315302817023078
0.261115316965623	-0.0282249010595007
0.26145190190039	-0.0249149912009912
0.261746531964987	-0.0216010832640072
0.261999159880485	-0.0182837090273434
0.262209745107988	-0.0149634008260272
0.26237825385514	-0.0116406914658961
0.262504659081546	-0.00831611413809824
0.262588940503112	-0.00499020233353265
0.262631084595301	-0.00166348975724003
0.262631084595301	0.00166348975724003
0.262588940503112	0.00499020233353265
0.262504659081546	0.00831611413809824
0.26237825385514	0.0116406914658961
0.262209745107988	0.0149634008260272
0.261999159880485	0.0182837090273434
0.261746531964987	0.0216010832640072
0.26145190190039	0.0249149912009912
0.261115316965623	0.0282249010595007
0.260736831172065	0.0315302817023078
0.26031650525487	0.0348306027189825
0.259854406663232	0.0381253345110069
0.259350609549551	0.0414139483767589
0.25880519475754	0.044695916596353
0.258218249809251	0.0479707125163224
0.257589868891029	0.0512378106341303
0.321886654870434	-0.064027236548197
0.322671885410058	-0.0599446408746864
0.323405337182876	-0.055852425957227
0.324086892492768	-0.0517512484685924
0.32471644197138	-0.047641766519769
0.32529388459567	-0.0435246395543501
0.325819127704117	-0.0394005282427153
0.326292087011598	-0.0352700943760139
0.326712686622903	-0.031134000759968
0.327080859044923	-0.0269929111085128
0.327396545197475	-0.0228474899372911
0.327659694422784	-0.0186984024570197
0.327870264493613	-0.0145463144667433
0.328028221620036	-0.0103918922469951
0.328133540454867	-0.00623580245287901
0.328186204097717	-0.00207871200709273
0.328186204097717	0.00207871200709273
0.328133540454867	0.00623580245287901
0.328028221620036	0.0103918922469951
0.327870264493613	0.0145463144667433
0.327659694422784	0.0186984024570197
0.327396545197475	0.0228474899372911
0.327080859044923	0.0269929111085128
0.326712686622903	0.031134000759968
0.326292087011598	0.0352700943760139
0.325819127704117	0.0394005282427153
0.32529388459567	0.0435246395543501
0.32471644197138	0.047641766519769
0.324086892492768	0.0517512484685924
0.323405337182876	0.055852425957227
0.322671885410058	0.0599446408746864
0.321886654870434	0.064027236548197
0.402232506385994	-0.0800090200822914
0.403213737646329	-0.0749073712084734
0.404130265686338	-0.0697937020394847
0.404981943431876	-0.064668833159626
0.405768634215246	-0.0595335869504019
0.406490211797129	-0.0543887874585547
0.407146560386846	-0.0492352602638301
0.407737574660933	-0.0440738323464981
0.408263159780044	-0.0389053319546477
0.408723231404172	-0.0337305884712796
0.40911771570618	-0.0285504322812157
0.40944654938365	-0.0233656946378483
0.40970967966904	-0.0181772075297503
0.409907064338151	-0.0129858035471664
0.410038671716905	-0.0077923157484086
0.410104480686425	-0.00259757752617648
0.410104480686425	0.00259757752617648
0.410038671716905	0.0077923157484086
0.409907064338151	0.0129858035471664
0.40970967966904	0.0181772075297503
0.40944654938365	0.0233656946378483
0.40911771570618	0.0285504322812157
0.408723231404172	0.0337305884712796
0.408263159780044	0.0389053319546477
0.407737574660933	0.0440738323464981
0.407146560386846	0.0492352602638301
0.406490211797129	0.0543887874585547
0.405768634215246	0.0595335869504019
0.404981943431876	0.064668833159626
0.404130265686338	0.0697937020394847
0.403213737646329	0.0749073712084734
0.402232506385994	0.0800090200822914
0.502633416904725	-0.0999800028806455
0.503859572457362	-0.0936049358122605
0.505004874274408	-0.0872148480731492
0.506069138570667	-0.080810765072955
0.507052194564935	-0.0743937144671236
0.507953884507409	-0.0679647259919969
0.508774063704993	-0.0615248312995723
0.509512600544526	-0.0550750637919545
0.510169376513894	-0.048616458455527
0.510744286221053	-0.0421500516948691
0.511237237410939	-0.0356768811664449
0.51164815098027	-0.0291979856120924
0.511976960990244	-0.0227144046923376
0.512223614677116	-0.016227178819561
0.512388072460669	-0.0097373489910449
0.51247030795056	-0.00324595662192476
0.51247030795056	0.00324595662192476
0.512388072460669	0.0097373489910449
0.512223614677116	0.016227178819561
0.511976960990244	0.0227144046923376
0.51164815098027	0.0291979856120924
0.511237237410939	0.0356768811664449
0.510744286221053	0.0421500516948691
0.510169376513894	0.048616458455527
0.509512600544526	0.0550750637919545
0.508774063704993	0.0615248312995723
0.507953884507409	0.0679647259919969
0.507052194564935	0.0743937144671236
0.506069138570667	0.080810765072955
0.505004874274408	0.0872148480731492
0.503859572457362	0.0936049358122605
0.502633416904725	0.0999800028806455
0.628095312482971	-0.124935925546054
0.629627527670192	-0.116969583461051
0.631058707290311	-0.108984471408599
0.632388621683667	-0.100981870749964
0.633617057440507	-0.0929630656527836
0.634743817435233	-0.0849293428850045
0.635768720858031	-0.0768819916083929
0.636691603243892	-0.0688223031716657
0.637512316498996	-0.0607515709032687
0.638230728924479	-0.0526710899038383
0.638846725237571	-0.0445821568383775
0.639360206590089	-0.0364860697281827
0.6397710905843	-0.0283841277425506
0.64007931128615	-0.0202776309903032
0.640284819235833	-0.01216788031116
0.64038758145574	-0.00405617706699444
0.64038758145574	0.00405617706699444
0.640284819235833	0.01216788031116
0.64007931128615	0.0202776309903032
0.6397710905843	0.0283841277425506
0.639360206590089	0.0364860697281827
0.638846725237571	0.0445821568383775
0.638230728924479	0.0526710899038383
0.637512316498996	0.0607515709032687
0.636691603243892	0.0688223031716657
0.635768720858031	0.0768819916083929
0.634743817435233	0.0849293428850045
0.633617057440507	0.0929630656527836
0.632388621683667	0.100981870749964
0.631058707290311	0.108984471408599
0.629627527670192	0.116969583461051
0.628095312482971	0.124935925546054
0.784873644081368	-0.156121074638124
0.786788314185746	-0.146166260746045
0.788576729321877	-0.136187991731061
0.79023860250495	-0.126187868793921
0.791773667056187	-0.116167496642246
0.793181676645638	-0.106128483233023
0.794462405331709	-0.0960724395145816
0.795615647597418	-0.086000979168082
0.796641218383375	-0.0759157183485729
0.797538953117477	-0.0658182754256484
0.798308707741319	-0.0557102707237496
0.798950358733308	-0.0455933262621539
0.799463803128485	-0.0354690654946908
0.799848958535052	-0.0253391130492286
0.800105763147585	-0.0152050944669724
0.800234175756959	-0.00506863594161517
0.800234175756959	0.00506863594161517
0.800105763147585	0.0152050944669724
0.799848958535052	0.0253391130492286
0.799463803128485	0.0354690654946908
0.798950358733308	0.0455933262621539
0.798308707741319	0.0557102707237496
0.797538953117477	0.0658182754256484
0.796641218383375	0.0759157183485729
0.795615647597418	0.086000979168082
0.794462405331709	0.0960724395145816
0.793181676645638	0.106128483233023
0.791773667056187	0.116167496642246
0.79023860250495	0.126187868793921
0.788576729321877	0.136187991731061
0.786788314185746	0.146166260746045
0.784873644081368	0.156121074638124
0.98078528040323	-0.195090322016128
0.983177869668219	-0.182650695576726
0.985412689570754	-0.170181759401331
0.98748938149199	-0.157685514365037
0.98940761218769	-0.145163965725156
0.991167073841695	-0.132619122799439
0.992767484115324	-0.120052998643643
0.994208586192678	-0.107467609728497
0.995490148821851	-0.0948649756161245
0.996611966352041	-0.0822471186359639
0.997573858766545	-0.0696160635602489
0.998375671711653	-0.0569738372790955
0.999017276521413	-0.0443224684752498
0.999498570238276	-0.0316639872985471
0.999819475629623	-0.0190004250401369
0.999979941200154	-0.00633381380652344
0.999979941200154	0.00633381380652344
0.999819475629623	0.0190004250401369
0.999498570238276	0.0316639872985471
0.999017276521413	0.0443224684752498
0.998375671711653	0.0569738372790955
0.997573858766545	0.0696160635602489
0.996611966352041	0.0822471186359639
0.995490148821851	0.0948649756161245
0.994208586192678	0.107467609728497
0.992767484115324	0.120052998643643
0.991167073841695	0.132619122799439
0.98940761218769	0.145163965725156
0.98748938149199	0.157685514365037
0.985412689570754	0.170181759401331
0.983177869668219	0.182650695576726
0.98078528040323	0.195090322016128


==> test_intro.dat <==
4	0.040614806445362	0.280702196755426	0.765855127529042	0.20725505988262
6	0.0271882648175401	0.149158626413889	0.491697356439989	0.440623218253891
8	0.00672131113733063	0.0889656182543256	0.287251019333737	0.268283156879651
10	0.000779918104171786	0.0177089164869227	0.153192510665417	0.0188103377242253
12	0.000289382118210785	0.00055317516458036	0.074620059624933	0.00147912447639343
14	2.81896057223677e-05	0.000371737753065534	0.0332773331795154	0.000279254705799567
16	2.75576011526841e-06	4.42809849984392e-05	0.0136321582031101	0.000130678697518713
18	7.0822180181401e-07	1.22934744172404e-06	0.00514936720939508	2.2541720245771e-06
20	1.7859367011188e-07	3.39806088010046e-07	0.00180066543198887	8.14034132755688e-07
22	2.85420181979048e-08	8.06520549758201e-08	0.00058519770759819	2.6719541209944e-07
24	6.8840951678026e-09	1.14188347732376e-08	0.0001774186156273	2.02478615228981e-08
26	1.20822189497559e-09	2.59622733195627e-09	5.03582392052393e-05	3.6368757588819e-09
28	1.80721886127297e-10	3.78065241614179e-10	1.34265693548796e-05	7.9785629902598e-10
30	4.05884526046628e-11	8.8433421280791e-11	3.37310317243597e-06	7.41496561446717e-11
32	5.50808316070249e-12	1.88261439240734e-11	8.00777884300095e-07	1.37051911925297e-11
34	9.95267797523771e-13	2.58386953752862e-12	1.80121985479819e-07	2.31743789396187e-12
36	3.00360394500994e-13	5.07388310535507e-13	3.84822692427622e-08	8.56357540667907e-13
38	5.79657983756031e-14	1.30406348802611e-13	7.82673748034313e-09	3.34576433781756e-13
40	9.51434332214584e-15	3.35524602463344e-14	1.51898412613014e-09	8.1118723137795e-14
42	2.52193369307202e-15	1.57068839979755e-14	2.81696778359233e-10	3.31763940613999e-14


==> test_times.dat <==
400	0.262753	46.2917645088733	0.092955	40.0710020977893	0.18948	61.9664344521849	0.091292	35.5639048328441
900	0.213843	51.1814742591528	0.121051	24.7540292934383	0.233231	41.0532905145542	0.183366	19.4905271424364
1600	0.517092	21.986803122075	0.433132	7.75999002613522	0.822707	13.5477150431442	0.729289	4.81839161155591
2500	1.29033	9.58227740190494	1.239663	3.31331982966339	2.911553	5.86982273721275	2.918632	2.32067626202961
3600	2.51971	5.87504117537336	2.374009	1.46477961962234	5.827745	2.02948138602495	5.853854	0.636196256346673
4900	4.236193	3.08085585335701	4.138137	1.03256610402217	10.647667	0.942431802196669	11.223982	0.417623620565322
6400	7.072828	2.13186295495946	7.022259	0.703164038808594	20.396696	0.881789874203155	18.855126	0.18920053888794
8100	10.401626	1.16497170730807	10.469162	0.425296695189166	31.523726	0.315981048686948	32.156738	0.110449635780843
10000	15.424424	0.874398940278094	15.103337	0.272429861030049	52.060211	0.193798676689958	53.510957	0.0850536087403557

